Bright gamma-ray flares observed in GRB131108A

GRB 131108A is a bright long Gamma-Ray Burst (GRB) detected by the Large Area Telescope and the Gamma-ray Burst Monitor on board the Fermi Gamma-ray Space Telescope. Dedicated temporal and spectral analyses reveal three $\gamma$-ray flares dominating above 100 MeV, which are not directly related to the prompt emission in the GBM band (10 keV - 10 MeV). The high-energy light curve of GRB 131108A (100 MeV - 10 GeV) shows an unusual evolution: a steep decay, followed by three flares with an underlying emission, and then a long-lasting decay phase. The detailed analysis of the $\gamma$-ray flares finds that the three flares are 6 - 20 times brighter than the underlying emission and are similar to each other. The fluence of each flare, (1.6 $\sim$ 2.0) $\times$ 10$^{-6}$ erg cm$^{-2}$, is comparable to that of emission during the steep decay phase, 1.7 $\times$ 10$^{-6}$ erg cm$^{-2}$. The total fluence from three $\gamma$-ray flares is 5.3 $\times$ 10$^{-6}$ erg cm$^{-2}$. The three $\gamma$-ray flares show properties similar to the usual X-ray flares that are sharp flux increases, occurring in $\sim$ 50\% of afterglows, in some cases well after the prompt emission. Also, the temporal and spectral indices during the early steep decay phase and the decaying phase of each flare show the consistency with a relation of the curvature effect ($\alpha$ = 2 + $\beta$), which is the first observational evidence of the high-latitude emission in the GeV energy band.

==> add.txt <==
tt@ARTICLE{Fenimore1996,
   author = {{Fenimore}, E.~E. and {Madras}, C.~D. and {Nayakshin}, S.},
    title = "{Expanding Relativistic Shells and Gamma-Ray Burst Temporal Structure}",
  journal = {\apj},
   eprint = {astro-ph/9607163},
 keywords = {GAMMA RAYS: BURSTS, RADIATIVE TRANSFER},
     year = 1996,
    month = dec,
   volume = 473,
    pages = {998},
      doi = {10.1086/178210},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...473..998F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Kumar2000,
   author = {{Kumar}, P. and {Panaitescu}, A.},
    title = "{Afterglow Emission from Naked Gamma-Ray Bursts}",
  journal = {\apjl},
   eprint = {astro-ph/0006317},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
     year = 2000,
    month = oct,
   volume = 541,
    pages = {L51-L54},
      doi = {10.1086/312905},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...541L..51K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dermer2004,
   author = {{Dermer}, C.~D.},
    title = "{Curvature Effects in Gamma-Ray Burst Colliding Shells}",
  journal = {\apj},
   eprint = {astro-ph/0403508},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal},
     year = 2004,
    month = oct,
   volume = 614,
    pages = {284-292},
      doi = {10.1086/426532},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...614..284D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm2015,
   author = {{Uhm}, Z.~L. and {Zhang}, B.},
    title = "{On the Curvature Effect of a Relativistic Spherical Shell}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1411.0118},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, relativistic processes},
     year = 2015,
    month = jul,
   volume = 808,
      eid = {33},
    pages = {33},
      doi = {10.1088/0004-637X/808/1/33},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...808...33U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2006,
   author = {{Zhang}, B. and {Fan}, Y.~Z. and {Dyks}, J. and {Kobayashi}, S. and 
	{M{\'e}sz{\'a}ros}, P. and {Burrows}, D.~N. and {Nousek}, J.~A. and 
	{Gehrels}, N.},
    title = "{Physical Processes Shaping Gamma-Ray Burst X-Ray Afterglow Light Curves: Theoretical Implications from the Swift X-Ray Telescope Observations}",
  journal = {\apj},
   eprint = {astro-ph/0508321},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves},
     year = 2006,
    month = may,
   volume = 642,
    pages = {354-370},
      doi = {10.1086/500723},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..354Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Nousek2006,
   author = {{Nousek}, J.~A. and {Kouveliotou}, C. and {Grupe}, D. and {Page}, K.~L. and 
	{Granot}, J. and {Ramirez-Ruiz}, E. and {Patel}, S.~K. and {Burrows}, D.~N. and 
	{Mangano}, V. and {Barthelmy}, S. and {Beardmore}, A.~P. and 
	{Campana}, S. and {Capalbi}, M. and {Chincarini}, G. and {Cusumano}, G. and 
	{Falcone}, A.~D. and {Gehrels}, N. and {Giommi}, P. and {Goad}, M.~R. and 
	{Godet}, O. and {Hurkett}, C.~P. and {Kennea}, J.~A. and {Moretti}, A. and 
	{O'Brien}, P.~T. and {Osborne}, J.~P. and {Romano}, P. and {Tagliaferri}, G. and 
	{Wells}, A.~A.},
    title = "{Evidence for a Canonical Gamma-Ray Burst Afterglow Light Curve in the Swift XRT Data}",
  journal = {\apj},
   eprint = {astro-ph/0508332},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
     year = 2006,
    month = may,
   volume = 642,
    pages = {389-400},
      doi = {10.1086/500724},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..389N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liang2006,
   author = {{Liang}, E.~W. and {Zhang}, B. and {O'Brien}, P.~T. and {Willingale}, R. and 
	{Angelini}, L. and {Burrows}, D.~N. and {Campana}, S. and {Chincarini}, G. and 
	{Falcone}, A. and {Gehrels}, N. and {Goad}, M.~R. and {Grupe}, D. and 
	{Kobayashi}, S. and {M{\'e}sz{\'a}ros}, P. and {Nousek}, J.~A. and 
	{Osborne}, J.~P. and {Page}, K.~L. and {Tagliaferri}, G.},
    title = "{Testing the Curvature Effect and Internal Origin of Gamma-Ray Burst Prompt Emissions and X-Ray Flares with Swift Data}",
  journal = {\apj},
   eprint = {astro-ph/0602142},
 keywords = {Gamma Rays: Bursts, Methods: Statistical},
     year = 2006,
    month = jul,
   volume = 646,
    pages = {351-357},
      doi = {10.1086/504684},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...646..351L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm2016a,
   author = {{Uhm}, Z.~L. and {Zhang}, B.},
    title = "{Evidence of Bulk Acceleration of the GRB X-Ray Flare Emission Region}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1509.03296},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, relativistic processes},
     year = 2016,
    month = jun,
   volume = 824,
      eid = {L16},
    pages = {L16},
      doi = {10.3847/2041-8205/824/1/L16},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...824L..16U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Jia2016,
   author = {{Jia}, L.-W. and {Uhm}, Z.~L. and {Zhang}, B.},
    title = "{A Statistical Study of GRB X-Ray Flares: Evidence of Ubiquitous Bulk Acceleration in the Emission Region}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1509.04871},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: statistical, radiation mechanisms: non-thermal},
     year = 2016,
    month = jul,
   volume = 225,
      eid = {17},
    pages = {17},
      doi = {10.3847/0067-0049/225/1/17},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..225...17J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2007,
   author = {{Zhang}, B.-B. and {Liang}, E.-W. and {Zhang}, B.},
    title = "{A Comprehensive Analysis of Swift XRT Data. I. Apparent Spectral Evolution of Gamma-Ray Burst X-Ray Tails}",
  journal = {\apj},
   eprint = {astro-ph/0612246},
 keywords = {Gamma Rays: Bursts},
     year = 2007,
    month = sep,
   volume = 666,
    pages = {1002-1011},
      doi = {10.1086/519548},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...666.1002Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2009,
   author = {{Zhang}, B.-B. and {Zhang}, B. and {Liang}, E.-W. and {Wang}, X.-Y.
	},
    title = "{Curvature Effect of a Non-Power-Law Spectrum and Spectral Evolution of GRB X-Ray Tails}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0808.3793},
 keywords = {gamma rays: bursts},
     year = 2009,
    month = jan,
   volume = 690,
    pages = {L10-L13},
      doi = {10.1088/0004-637X/690/1/L10},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...690L..10Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ryde2002,
   author = {{Ryde}, F. and {Svensson}, R.},
    title = "{On the Variety of the Spectral and Temporal Behavior of Long Gamma-Ray Burst Pulses}",
  journal = {\apj},
   eprint = {astro-ph/0110196},
 keywords = {Gamma Rays: Bursts},
     year = 2002,
    month = feb,
   volume = 566,
    pages = {210-228},
      doi = {10.1086/337962},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...566..210R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Kocevski2003b,
   author = {{Kocevski}, D. and {Ryde}, F. and {Liang}, E.},
    title = "{Search for Relativistic Curvature Effects in Gamma-Ray Burst Pulses}",
  journal = {\apj},
   eprint = {astro-ph/0303556},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Relativity},
     year = 2003,
    month = oct,
   volume = 596,
    pages = {389-400},
      doi = {10.1086/377707},
   adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...596..389K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Shen2005,
   author = {{Shen}, R.-F. and {Song}, L.-M. and {Li}, Z.},
    title = "{Spectral lags and the energy dependence of pulse width in gamma-ray bursts: contributions from the relativistic curvature effect}",
  journal = {\mnras},
   eprint = {astro-ph/0505276},
 keywords = {relativity, gamma-rays: bursts, gamma-rays: theory},
     year = 2005,
    month = sep,
   volume = 362,
    pages = {59-65},
      doi = {10.1111/j.1365-2966.2005.09163.x},
   adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.362...59S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Norris1996,
   author = {{Norris}, J.~P. and {Nemiroff}, R.~J. and {Bonnell}, J.~T. and 
	{Scargle}, J.~D. and {Kouveliotou}, C. and {Paciesas}, W.~S. and 
	{Meegan}, C.~A. and {Fishman}, G.~J.},
    title = "{Attributes of Pulses in Long Bright Gamma-Ray Bursts}",
  journal = {\apj},
 keywords = {GAMMA RAYS: BURSTS, METHODS: DATA ANALYSIS},
     year = 1996,
    month = mar,
   volume = 459,
    pages = {393},
      doi = {10.1086/176902},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...459..393N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Hakkila2011,
   author = {{Hakkila}, J. and {Preece}, R.~D.},
    title = "{Unification of Pulses in Long and Short Gamma-Ray Bursts: Evidence from Pulse Properties and Their Correlations}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1103.5434},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, stars: statistics},
     year = 2011,
    month = oct,
   volume = 740,
      eid = {104},
    pages = {104},
      doi = {10.1088/0004-637X/740/2/104},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...740..104H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2018,
   author = {{Lu}, R.-J. and {Liang}, Y.-F. and {Lin}, D.-B. and {Lv}, J. and 
	{Wang}, X.-G. and {Lv}, H.-J. and {Liu}, H.-B. and {Liang}, E.-W. and 
	{Zhang}, B.},
    title = "{A comprehensive analysis of Fermi Gamma-Ray Burst Data: IV. Spectral lag and Its Relation to Ep Evolution}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1808.00636},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2018,
    month = aug,
   adsurl = {http://adsabs.harvard.edu/abs/2018arXiv180800636L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Gruber2014,
   author = {{Gruber}, D. and {Goldstein}, A. and {Weller von Ahlefeld}, V. and 
	{Narayana Bhat}, P. and {Bissaldi}, E. and {Briggs}, M.~S. and 
	{Byrne}, D. and {Cleveland}, W.~H. and {Connaughton}, V. and 
	{Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and 
	{Gibby}, M. and {Giles}, M.~M. and {Greiner}, J. and {Guiriec}, S. and 
	{van der Horst}, A.~J. and {von Kienlin}, A. and {Kouveliotou}, C. and 
	{Layden}, E. and {Lin}, L. and {Meegan}, C.~A. and {McGlynn}, S. and 
	{Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R.~D. and 
	{Rau}, A. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and 
	{Yu}, H.-F.},
    title = "{The Fermi GBM Gamma-Ray Burst Spectral Catalog: Four Years of Data}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1401.5069},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: data analysis},
     year = 2014,
    month = mar,
   volume = 211,
      eid = {12},
    pages = {12},
      doi = {10.1088/0067-0049/211/1/12},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJS..211...12G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{vonKienlin2014,
   author = {{von Kienlin}, A. and {Meegan}, C.~A. and {Paciesas}, W.~S. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and {Burgess}, J.~M. and 
	{Byrne}, D. and {Chaplin}, V. and {Cleveland}, W. and {Connaughton}, V. and 
	{Collazzi}, A.~C. and {Fitzpatrick}, G. and {Foley}, S. and 
	{Gibby}, M. and {Giles}, M. and {Goldstein}, A. and {Greiner}, J. and 
	{Gruber}, D. and {Guiriec}, S. and {van der Horst}, A.~J. and 
	{Kouveliotou}, C. and {Layden}, E. and {McBreen}, S. and {McGlynn}, S. and 
	{Pelassa}, V. and {Preece}, R.~D. and {Rau}, A. and {Tierney}, D. and 
	{Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F.
	},
    title = "{The Second Fermi GBM Gamma-Ray Burst Catalog: The First Four Years}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1401.5080},
 primaryClass = "astro-ph.HE",
 keywords = {catalogs, gamma-ray burst: general},
     year = 2014,
    month = mar,
   volume = 211,
      eid = {13},
    pages = {13},
      doi = {10.1088/0067-0049/211/1/13},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJS..211...13V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Guiriec2011,
   author = {{Guiriec}, S. and {Connaughton}, V. and {Briggs}, M.~S. and 
	{Burgess}, M. and {Ryde}, F. and {Daigne}, F. and {M{\'e}sz{\'a}ros}, P. and 
	{Goldstein}, A. and {McEnery}, J. and {Omodei}, N. and {Bhat}, P.~N. and 
	{Bissaldi}, E. and {Camero-Arranz}, A. and {Chaplin}, V. and 
	{Diehl}, R. and {Fishman}, G. and {Foley}, S. and {Gibby}, M. and 
	{Giles}, M.~M. and {Greiner}, J. and {Gruber}, D. and {von Kienlin}, A. and 
	{Kippen}, M. and {Kouveliotou}, C. and {McBreen}, S. and {Meegan}, C.~A. and 
	{Paciesas}, W. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and 
	{van der Horst}, A.~J. and {Wilson-Hodge}, C.},
    title = "{Detection of a Thermal Spectral Component in the Prompt Emission of GRB 100724B}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1010.4601},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, gamma-ray burst: individual: GRB 1000724B, gamma rays: stars, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2011,
    month = feb,
   volume = 727,
      eid = {L33},
    pages = {L33},
      doi = {10.1088/2041-8205/727/2/L33},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...727L..33G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bhat2016,
   author = {{Narayana Bhat}, P. and {Meegan}, C.~A. and {von Kienlin}, A. and 
	{Paciesas}, W.~S. and {Briggs}, M.~S. and {Burgess}, J.~M. and 
	{Burns}, E. and {Chaplin}, V. and {Cleveland}, W.~H. and {Collazzi}, A.~C. and 
	{Connaughton}, V. and {Diekmann}, A.~M. and {Fitzpatrick}, G. and 
	{Gibby}, M.~H. and {Giles}, M.~M. and {Goldstein}, A.~M. and 
	{Greiner}, J. and {Jenke}, P.~A. and {Kippen}, R.~M. and {Kouveliotou}, C. and 
	{Mailyan}, B. and {McBreen}, S. and {Pelassa}, V. and {Preece}, R.~D. and 
	{Roberts}, O.~J. and {Sparke}, L.~S. and {Stanbro}, M. and {Veres}, P. and 
	{Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F. and 
	{Zhang}, B.},
    title = "{The Third Fermi GBM Gamma-Ray Burst Catalog: The First Six Years}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1603.07612},
 primaryClass = "astro-ph.HE",
 keywords = {catalogs, gamma-ray burst: general},
     year = 2016,
    month = apr,
   volume = 223,
      eid = {28},
    pages = {28},
      doi = {10.3847/0067-0049/223/2/28},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..223...28N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Abdo2009,
   author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and 
	{Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and 
	{Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and 
	{Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and 
	{Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and 
	{Bruel}, P. and {Burgess}, J.~M. and {Burrows}, D.~N. and {Buson}, S. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and 
	{Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and 
	{Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {d'Elia}, V. and 
	{Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and 
	{Digel}, S.~W. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Fishman}, G. and 
	{Focke}, W.~B. and {Fortin}, P. and {Frailis}, M. and {Fukazawa}, Y. and 
	{Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and 
	{Germani}, S. and {Giavitto}, G. and {Giebels}, B. and {Giglietto}, N. and 
	{Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and 
	{Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and 
	{Johnson}, R.~P. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and 
	{Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and 
	{Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Komin}, N. and 
	{Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and 
	{Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and 
	{Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and 
	{Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and 
	{Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and 
	{Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and 
	{Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and 
	{Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and 
	{Panetta}, J.~H. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and 
	{Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and 
	{Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and 
	{Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and 
	{Roming}, P.~W.~A. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and 
	{Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and 
	{Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Smith}, P.~D. and {Spinelli}, P. and {Stamatikos}, M. and 
	{Stecker}, F.~W. and {Stratta}, G. and {Strickman}, M.~S. and 
	{Suson}, D.~J. and {Swenson}, C.~A. and {Tajima}, H. and {Takahashi}, H. and 
	{Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and 
	{Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and 
	{Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and 
	{Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and 
	{Wood}, K.~S. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.
	},
    title = "{Fermi Observations of GRB 090902B: A Distinct Spectral Component in the Prompt and Delayed Emission}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0909.2470},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: bursts},
     year = 2009,
    month = nov,
   volume = 706,
    pages = {L138-L144},
      doi = {10.1088/0004-637X/706/1/L138},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...706L.138A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ackermann2010,
   author = {{Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and 
	{Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and 
	{Brigida}, M. and {Bruel}, P. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Charles}, E. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and 
	{Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and 
	{Dermer}, C.~D. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Focke}, W.~B. and 
	{Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and 
	{Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and 
	{Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and 
	{Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and 
	{Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and 
	{Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and 
	{Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and 
	{Kawai}, N. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and 
	{Latronico}, L. and {Lemoine-Goumard}, M. and {Llena Garde}, M. and 
	{Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and 
	{Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and 
	{Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and 
	{Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and 
	{Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and 
	{Nakajima}, H. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and 
	{Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Preece}, R. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Ritz}, S. and {Rodriguez}, A.~Y. and {Roth}, M. and 
	{Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and 
	{Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and 
	{Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and 
	{Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and 
	{Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and 
	{Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and 
	{Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and 
	{van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and 
	{Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and 
	{Wilson-Hodge}, C. and {Winer}, B.~L. and {Wu}, X.~F. and {Yamazaki}, R. and 
	{Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
    title = "{Fermi Observations of GRB 090510: A Short-Hard Gamma-ray Burst with an Additional, Hard Power-law Component from 10 keV TO GeV Energies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1005.2141},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal},
     year = 2010,
    month = jun,
   volume = 716,
    pages = {1178-1190},
      doi = {10.1088/0004-637X/716/2/1178},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716.1178A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ackermann2011,
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and 
	{Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and 
	{Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and 
	{Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and 
	{Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and 
	{de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and 
	{Ferrara}, E.~C. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and 
	{Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and 
	{Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and 
	{Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashi}, K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and 
	{Hughes}, R.~E. and {Itoh}, R. and {J{\'o}hannesson}, G. and 
	{Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and 
	{Kataoka}, J. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and 
	{Latronico}, L. and {Lee}, S.-H. and {Llena Garde}, M. and {Longo}, F. and 
	{Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and 
	{Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and 
	{Michelson}, P.~F. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and 
	{Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Naumann-Godo}, M. and 
	{Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and 
	{Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and 
	{Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and 
	{Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and 
	{Ripken}, J. and {Ritz}, S. and {Roth}, M. and {Ryde}, F. and 
	{Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and 
	{Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and 
	{Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and 
	{Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and 
	{Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Tanaka}, Y. and 
	{Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Tierney}, D. and 
	{Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and 
	{van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and 
	{Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and 
	{Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and 
	{Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and 
	{Ziegler}, M.},
    title = "{Detection of a Spectral Break in the Extra Hard Component of GRB 090926A}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1101.2082},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090926A},
     year = 2011,
    month = mar,
   volume = 729,
      eid = {114},
    pages = {114},
      doi = {10.1088/0004-637X/729/2/114},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...729..114A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Guiriec2015,
   author = {{Guiriec}, S. and {Kouveliotou}, C. and {Daigne}, F. and {Zhang}, B. and 
	{Hasco{\"e}t}, R. and {Nemmen}, R.~S. and {Thompson}, D.~J. and 
	{Bhat}, P.~N. and {Gehrels}, N. and {Gonzalez}, M.~M. and {Kaneko}, Y. and 
	{McEnery}, J. and {Mochkovitch}, R. and {Racusin}, J.~L. and 
	{Ryde}, F. and {Sacahui}, J.~R. and {{\"U}nsal}, A.~M.},
    title = "{Toward a Better Understanding of the GRB Phenomenon: a New Model for GRB Prompt Emission and its Effects on the New L$_{i}$$^{NT}$- E$_{peak,i}$$^{rest,NT}$ Relation}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1501.07028},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, black hole physics, distance scale, gamma-ray burst: general, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2015,
    month = jul,
   volume = 807,
      eid = {148},
    pages = {148},
      doi = {10.1088/0004-637X/807/2/148},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...807..148G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Genet2009,
   author = {{Genet}, F. and {Granot}, J.},
    title = "{Realistic analytic model for the prompt and high-latitude emission in GRBs}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0812.4677},
 keywords = {methods: analytical , gamma-rays: bursts},
     year = 2009,
    month = nov,
   volume = 399,
    pages = {1328-1346},
      doi = {10.1111/j.1365-2966.2009.15355.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.399.1328G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm2016b,
   author = {{Uhm}, Z.~L. and {Zhang}, B.},
    title = "{Toward an Understanding of GRB Prompt Emission Mechanism. I. The Origin of Spectral Lags}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1511.08807},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, relativistic processes},
     year = 2016,
    month = jul,
   volume = 825,
      eid = {97},
    pages = {97},
      doi = {10.3847/0004-637X/825/2/97},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...825...97U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Guiriec2013,
   author = {{Guiriec}, S. and {Daigne}, F. and {Hasco{\"e}t}, R. and {Vianello}, G. and 
	{Ryde}, F. and {Mochkovitch}, R. and {Kouveliotou}, C. and {Xiong}, S. and 
	{Bhat}, P.~N. and {Foley}, S. and {Gruber}, D. and {Burgess}, J.~M. and 
	{McGlynn}, S. and {McEnery}, J. and {Gehrels}, N.},
    title = "{Evidence for a Photospheric Component in the Prompt Emission of the Short GRB 120323A and Its Effects on the GRB Hardness-Luminosity Relation}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1210.7252},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, cosmology: miscellaneous, gamma-ray burst: individual: GRB 120323A, gamma rays: stars, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2013,
    month = jun,
   volume = 770,
      eid = {32},
    pages = {32},
      doi = {10.1088/0004-637X/770/1/32},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...770...32G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Guiriec2010,
   author = {{Guiriec}, S. and {Briggs}, M.~S. and {Connaugthon}, V. and 
	{Kara}, E. and {Daigne}, F. and {Kouveliotou}, C. and {van der Horst}, A.~J. and 
	{Paciesas}, W. and {Meegan}, C.~A. and {Bhat}, P.~N. and {Foley}, S. and 
	{Bissaldi}, E. and {Burgess}, M. and {Chaplin}, V. and {Diehl}, R. and 
	{Fishman}, G. and {Gibby}, M. and {Giles}, M.~M. and {Goldstein}, A. and 
	{Greiner}, J. and {Gruber}, D. and {von Kienlin}, A. and {Kippen}, M. and 
	{McBreen}, S. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and 
	{Wilson-Hodge}, C.},
    title = "{Time-resolved Spectroscopy of the Three Brightest and Hardest Short Gamma-ray Bursts Observed with the Fermi Gamma-ray Burst Monitor}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1009.5045},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma rays: general, radiation mechanisms: non-thermal},
     year = 2010,
    month = dec,
   volume = 725,
    pages = {225-241},
      doi = {10.1088/0004-637X/725/1/225},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...725..225G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Borgonovo2001,
   author = {{Borgonovo}, L. and {Ryde}, F.},
    title = "{On the Hardness-Intensity Correlation in Gamma-Ray Burst Pulses}",
  journal = {\apj},
   eprint = {astro-ph/0009164},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Observations, Methods: Data Analysis},
     year = 2001,
    month = feb,
   volume = 548,
    pages = {770-786},
      doi = {10.1086/319008},
   adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...548..770B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Shenoy2013,
   author = {{Shenoy}, A. and {Sonbas}, E. and {Dermer}, C. and {Maximon}, L.~C. and 
	{Dhuga}, K.~S. and {Bhat}, P.~N. and {Hakkila}, J. and {Parke}, W.~C. and 
	{Maclachlan}, G.~A. and {Eskandarian}, A. and {Ukwatta}, T.~N.
	},
    title = "{Probing Curvature Effects in the Fermi GRB 110920}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1304.4168},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general },
     year = 2013,
    month = nov,
   volume = 778,
      eid = {3},
    pages = {3},
      doi = {10.1088/0004-637X/778/1/3},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...778....3S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Band1993,
   author = {{Band}, D. and {Matteson}, J. and {Ford}, L. and {Schaefer}, B. and 
	{Palmer}, D. and {Teegarden}, B. and {Cline}, T. and {Briggs}, M. and 
	{Paciesas}, W. and {Pendleton}, G. and {Fishman}, G. and {Kouveliotou}, C. and 
	{Meegan}, C. and {Wilson}, R. and {Lestrade}, P.},
    title = "{BATSE observations of gamma-ray burst spectra. I - Spectral diversity}",
  journal = {\apj},
 keywords = {Galactic Halos, Gamma Ray Bursts, Gamma Ray Spectra, Statistical Analysis, Radiation Distribution, Transient Response},
     year = 1993,
    month = aug,
   volume = 413,
    pages = {281-292},
      doi = {10.1086/172995},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413..281B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ford1995,
   author = {{Ford}, L.~A. and {Band}, D.~L. and {Matteson}, J.~L. and {Briggs}, M.~S. and 
	{Pendleton}, G.~N. and {Preece}, R.~D. and {Paciesas}, W.~S. and 
	{Teegarden}, B.~J. and {Palmer}, D.~M. and {Schaefer}, B.~E. and 
	{Cline}, T.~L. and {Fishman}, G.~J. and {Kouveliotou}, C. and 
	{Meegan}, C.~A. and {Wilson}, R.~B. and {Lestrade}, J.~P.},
    title = "{BATSE observations of gamma-ray burst spectra. 2: Peak energy evolution in bright, long bursts}",
  journal = {\apj},
   eprint = {astro-ph/9407090},
 keywords = {Gamma Ray Bursts, Gamma Ray Spectra, Radiant Flux Density, Spectral Energy Distribution, Astronomical Models, Gamma Ray Observatory, Spectrum Analysis, Statistical Analysis},
     year = 1995,
    month = jan,
   volume = 439,
    pages = {307-321},
      doi = {10.1086/175174},
   adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...439..307F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kocevski2003a,
   author = {{Kocevski}, D. and {Liang}, E.},
    title = "{The Connection between Spectral Evolution and Gamma-Ray Burst Lag}",
  journal = {\apj},
   eprint = {astro-ph/0207052},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
     year = 2003,
    month = sep,
   volume = 594,
    pages = {385-389},
      doi = {10.1086/376868},
   adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...594..385K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2012,
   author = {{Lu}, R.-J. and {Wei}, J.-J. and {Liang}, E.-W. and {Zhang}, B.-B. and 
	{L{\"u}}, H.-J. and {L{\"u}}, L.-Z. and {Lei}, W.-H. and {Zhang}, B.
	},
    title = "{A Comprehensive Analysis of Fermi Gamma-Ray Burst Data. II. E $_{p}$ Evolution Patterns and Implications for the Observed Spectrum-Luminosity Relations}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1204.0714},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: statistical, radiation mechanisms: non-thermal},
     year = 2012,
    month = sep,
   volume = 756,
      eid = {112},
    pages = {112},
      doi = {10.1088/0004-637X/756/2/112},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...756..112L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ukwatta2012,
   author = {{Ukwatta}, T.~N. and {Dhuga}, K.~S. and {Stamatikos}, M. and 
	{Dermer}, C.~D. and {Sakamoto}, T. and {Sonbas}, E. and {Parke}, W.~C. and 
	{Maximon}, L.~C. and {Linnemann}, J.~T. and {Bhat}, P.~N. and 
	{Eskandarian}, A. and {Gehrels}, N. and {Abeysekara}, A.~U. and 
	{Tollefson}, K. and {Norris}, J.~P.},
    title = "{The lag-luminosity relation in the GRB source frame: an investigation with Swift BAT bursts}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1109.0666},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general},
     year = 2012,
    month = jan,
   volume = 419,
    pages = {614-623},
      doi = {10.1111/j.1365-2966.2011.19723.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.419..614U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Liang1996,
   author = {{Liang}, E. and {Kargatis}, V.},
    title = "{Dependence of the spectral evolution of {$\gamma$}-ray bursts on their photon fluence}",
  journal = {\nat},
     year = 1996,
    month = may,
   volume = 381,
    pages = {49-51},
      doi = {10.1038/381049a0},
   adsurl = {http://adsabs.harvard.edu/abs/1996Natur.381...49L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Yu2016,
   author = {{Yu}, H.-F. and {Preece}, R.~D. and {Greiner}, J. and {Narayana Bhat}, P. and 
	{Bissaldi}, E. and {Briggs}, M.~S. and {Cleveland}, W.~H. and 
	{Connaughton}, V. and {Goldstein}, A. and {von Kienlin}, A. and 
	{Kouveliotou}, C. and {Mailyan}, B. and {Meegan}, C.~A. and 
	{Paciesas}, W.~S. and {Rau}, A. and {Roberts}, O.~J. and {Veres}, P. and 
	{Wilson-Hodge}, C. and {Zhang}, B.-B. and {van Eerten}, H.~J.
	},
    title = "{The Fermi GBM gamma-ray burst time-resolved spectral catalog: brightest bursts in the first four years}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1601.05206},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: stars, gamma-ray burst: general, methods: data analysis},
     year = 2016,
    month = apr,
   volume = 588,
      eid = {A135},
    pages = {A135},
      doi = {10.1051/0004-6361/201527509},
   adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...588A.135Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2011,
   author = {{Zhang}, B. and {Yan}, H.},
    title = "{The Internal-collision-induced Magnetic Reconnection and Turbulence (ICMART) Model of Gamma-ray Bursts}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1011.1197},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, magnetic fields, magnetic reconnection, turbulence},
     year = 2011,
    month = jan,
   volume = 726,
      eid = {90},
    pages = {90},
      doi = {10.1088/0004-637X/726/2/90},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...726...90Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kumar2015,
   author = {{Kumar}, P. and {Zhang}, B.},
    title = "{The physics of gamma-ray bursts {\amp} relativistic jets}",
  journal = {\physrep},
archivePrefix = "arXiv",
   eprint = {1410.0679},
 primaryClass = "astro-ph.HE",
     year = 2015,
    month = feb,
   volume = 561,
    pages = {1-109},
      doi = {10.1016/j.physrep.2014.09.008},
   adsurl = {http://adsabs.harvard.edu/abs/2015PhR...561....1K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yamazaki2006,
   author = {{Yamazaki}, R. and {Toma}, K. and {Ioka}, K. and {Nakamura}, T.
	},
    title = "{Tail emission of prompt gamma-ray burst jets}",
  journal = {\mnras},
   eprint = {astro-ph/0509159},
 keywords = {gamma-rays: bursts: gamma-rays: theory, gamma-rays: bursts, gamma-rays: theory},
     year = 2006,
    month = jun,
   volume = 369,
    pages = {311-316},
      doi = {10.1111/j.1365-2966.2006.10290.x},
   adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.369..311Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kargatis1995,
   author = {{Kargatis}, V.~E. and {Liang}, E.~P. and {BATSE Team}},
    title = "{Spectral Evolution of GRB Pulses}",
  journal = {\apss},
 keywords = {gamma-rays: bursts, data analysis},
     year = 1995,
    month = sep,
   volume = 231,
    pages = {177-180},
      doi = {10.1007/BF00658611},
   adsurl = {http://adsabs.harvard.edu/abs/1995Ap%26SS.231..177K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Golenetskii1983,
   author = {{Golenetskii}, S.~V. and {Mazets}, E.~P. and {Aptekar}, R.~L. and 
	{Ilinskii}, V.~N.},
    title = "{Correlation between luminosity and temperature in gamma-ray burst sources}",
  journal = {\nat},
 keywords = {Gamma Ray Bursts, Gamma Ray Spectra, Spectral Correlation, Continuous Spectra, Energy Spectra, Luminosity, Plasma Temperature, Solar Maximum Mission, Venera Satellites},
     year = 1983,
    month = dec,
   volume = 306,
    pages = {451-453},
      doi = {10.1038/306451a0},
   adsurl = {http://adsabs.harvard.edu/abs/1983Natur.306..451G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Scargle2013,
   author = {{Scargle}, J.~D. and {Norris}, J.~P. and {Jackson}, B. and {Chiang}, J.
	},
    title = "{Studies in Astronomical Time Series Analysis. VI. Bayesian Block Representations}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1207.5578},
 primaryClass = "astro-ph.IM",
 keywords = {methods: data analysis, methods: statistical },
     year = 2013,
    month = feb,
   volume = 764,
      eid = {167},
    pages = {167},
      doi = {10.1088/0004-637X/764/2/167},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...764..167S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Sari1999,
   author = {{Sari}, R. and {Piran}, T. and {Halpern}, J.~P.},
    title = "{Jets in Gamma-Ray Bursts}",
  journal = {\apjl},
   eprint = {astro-ph/9903339},
 keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, RELATIVITY, SHOCK WAVES, Gamma Rays: Bursts, Hydrodynamics, Relativity, Shock Waves},
     year = 1999,
    month = jul,
   volume = 519,
    pages = {L17-L20},
      doi = {10.1086/312109},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...519L..17S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Drenkhahn2002,
   author = {{Drenkhahn}, G. and {Spruit}, H.~C.},
    title = "{Efficient acceleration and radiation in Poynting flux powered GRB outflows}",
  journal = {\aap},
   eprint = {astro-ph/0202387},
 keywords = {gamma rays: bursts, magnetic fields, magnetohydrodynamics (MHD), stars: winds, outflows},
     year = 2002,
    month = sep,
   volume = 391,
    pages = {1141-1153},
      doi = {10.1051/0004-6361:20020839},
   adsurl = {http://adsabs.harvard.edu/abs/2002A%26A...391.1141D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm2018,
   author = {{Uhm}, Z.~L. and {Zhang}, B. and {Racusin}, J.},
    title = "{Toward an understanding of GRB prompt emission mechanism: II. Patterns of peak energy evolution and their connection to spectral lags}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1801.09183},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2018,
    month = jan,
   adsurl = {http://adsabs.harvard.edu/abs/2018arXiv180109183U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2016,
   author = {{Zhang}, B. and {L{\"u}}, H.-J. and {Liang}, E.-W.},
    title = "{GRB Observational Properties}",
  journal = {\ssr},
archivePrefix = "arXiv",
   eprint = {1611.01948},
 primaryClass = "astro-ph.HE",
 keywords = {Gamma-ray bursts},
     year = 2016,
    month = dec,
   volume = 202,
    pages = {3-32},
      doi = {10.1007/s11214-016-0305-9},
   adsurl = {http://adsabs.harvard.edu/abs/2016SSRv..202....3Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kumar2015,
   author = {{Kumar}, P. and {Zhang}, B.},
    title = "{The physics of gamma-ray bursts {\amp} relativistic jets}",
  journal = {\physrep},
archivePrefix = "arXiv",
   eprint = {1410.0679},
 primaryClass = "astro-ph.HE",
     year = 2015,
    month = feb,
   volume = 561,
    pages = {1-109},
      doi = {10.1016/j.physrep.2014.09.008},
   adsurl = {http://adsabs.harvard.edu/abs/2015PhR...561....1K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paczynski1993,
   author = {{Paczynski}, B. and {Rhoads}, J.~E.},
    title = "{Radio Transients from Gamma-Ray Bursters}",
  journal = {\apjl},
   eprint = {astro-ph/9307024},
 keywords = {COSMOLOGY: THEORY, GAMMA RAYS: BURSTS, RADIO CONTINUUM: GENERAL, RELATIVITY},
     year = 1993,
    month = nov,
   volume = 418,
    pages = {L5},
      doi = {10.1086/187102},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...418L...5P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Katz1994,
   author = {{Katz}, J.~I.},
    title = "{Low-frequency spectra of gamma-ray bursts}",
  journal = {\apjl},
   eprint = {astro-ph/9312034},
 keywords = {Electron Energy, Energy Distribution, Energy Spectra, Gamma Ray Bursts, Low Frequencies, Relativistic Plasmas, Shock Waves, Particle Acceleration, Stochastic Processes, Synchrotron Radiation},
     year = 1994,
    month = sep,
   volume = 432,
    pages = {L107-L109},
      doi = {10.1086/187523},
   adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...432L.107K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros1993,
   author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
    title = "{Gamma-Ray Bursts: Multiwaveband Spectral Predictions for Blast Wave Models}",
  journal = {\apjl},
   eprint = {astro-ph/9309011},
 keywords = {ACCELERATION OF PARTICLES, COSMOLOGY: MISCELLANEOUS, GALAXIES: ISM, GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, RADIATION MECHANISMS: MISCELLANEOUS},
     year = 1993,
    month = dec,
   volume = 418,
    pages = {L59},
      doi = {10.1086/187116},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...418L..59M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Costa1997,
   author = {{Costa}, E. and {Frontera}, F. and {Heise}, J. and {Feroci}, M. and 
	{in't Zand}, J. and {Fiore}, F. and {Cinti}, M.~N. and {Dal Fiume}, D. and 
	{Nicastro}, L. and {Orlandini}, M. and {Palazzi}, E. and {Rapisarda\#}, M. and 
	{Zavattini}, G. and {Jager}, R. and {Parmar}, A. and {Owens}, A. and 
	{Molendi}, S. and {Cusumano}, G. and {Maccarone}, M.~C. and 
	{Giarrusso}, S. and {Coletta}, A. and {Antonelli}, L.~A. and 
	{Giommi}, P. and {Muller}, J.~M. and {Piro}, L. and {Butler}, R.~C.
	},
    title = "{Discovery of an X-ray afterglow associated with the {$\gamma$}-ray burst of 28 February 1997}",
  journal = {\nat},
   eprint = {astro-ph/9706065},
     year = 1997,
    month = jun,
   volume = 387,
    pages = {783-785},
      doi = {10.1038/42885},
   adsurl = {http://adsabs.harvard.edu/abs/1997Natur.387..783C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{van_Paradijs997,
   author = {{van Paradijs}, J. and {Groot}, P.~J. and {Galama}, T. and {Kouveliotou}, C. and 
	{Strom}, R.~G. and {Telting}, J. and {Rutten}, R.~G.~M. and 
	{Fishman}, G.~J. and {Meegan}, C.~A. and {Pettini}, M. and {Tanvir}, N. and 
	{Bloom}, J. and {Pedersen}, H. and {N{\o}rdgaard-Nielsen}, H.~U. and 
	{Linden-V{\o}rnle}, M. and {Melnick}, J. and {Van der Steene}, G. and 
	{Bremer}, M. and {Naber}, R. and {Heise}, J. and {in't Zand}, J. and 
	{Costa}, E. and {Feroci}, M. and {Piro}, L. and {Frontera}, F. and 
	{Zavattini}, G. and {Nicastro}, L. and {Palazzi}, E. and {Bennett}, K. and 
	{Hanlon}, L. and {Parmar}, A.},
    title = "{Transient optical emission from the error box of the {$\gamma$}-ray burst of 28 February 1997}",
  journal = {\nat},
     year = 1997,
    month = apr,
   volume = 386,
    pages = {686-689},
      doi = {10.1038/386686a0},
   adsurl = {http://adsabs.harvard.edu/abs/1997Natur.386..686V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2006,
   author = {{Zhang}, B. and {Fan}, Y.~Z. and {Dyks}, J. and {Kobayashi}, S. and 
	{M{\'e}sz{\'a}ros}, P. and {Burrows}, D.~N. and {Nousek}, J.~A. and 
	{Gehrels}, N.},
    title = "{Physical Processes Shaping Gamma-Ray Burst X-Ray Afterglow Light Curves: Theoretical Implications from the Swift X-Ray Telescope Observations}",
  journal = {\apj},
   eprint = {astro-ph/0508321},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves},
     year = 2006,
    month = may,
   volume = 642,
    pages = {354-370},
      doi = {10.1086/500723},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..354Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nousek2006,
   author = {{Nousek}, J.~A. and {Kouveliotou}, C. and {Grupe}, D. and {Page}, K.~L. and 
	{Granot}, J. and {Ramirez-Ruiz}, E. and {Patel}, S.~K. and {Burrows}, D.~N. and 
	{Mangano}, V. and {Barthelmy}, S. and {Beardmore}, A.~P. and 
	{Campana}, S. and {Capalbi}, M. and {Chincarini}, G. and {Cusumano}, G. and 
	{Falcone}, A.~D. and {Gehrels}, N. and {Giommi}, P. and {Goad}, M.~R. and 
	{Godet}, O. and {Hurkett}, C.~P. and {Kennea}, J.~A. and {Moretti}, A. and 
	{O'Brien}, P.~T. and {Osborne}, J.~P. and {Romano}, P. and {Tagliaferri}, G. and 
	{Wells}, A.~A.},
    title = "{Evidence for a Canonical Gamma-Ray Burst Afterglow Light Curve in the Swift XRT Data}",
  journal = {\apj},
   eprint = {astro-ph/0508332},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
     year = 2006,
    month = may,
   volume = 642,
    pages = {389-400},
      doi = {10.1086/500724},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..389N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Panaitescu2017,
   author = {{Panaitescu}, A.},
    title = "{Seven-year Collection of Well-monitored Fermi-LAT Gamma-Ray Burst Afterglows}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1605.09367},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: nonthermal, relativistic processes, shock waves},
     year = 2017,
    month = mar,
   volume = 837,
      eid = {13},
    pages = {13},
      doi = {10.3847/1538-4357/837/1/13},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...837...13P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cavallo1978,
   author = {{Cavallo}, G. and {Rees}, M.~J.},
    title = "{A qualitative study of cosmic fireballs and gamma-ray bursts}",
  journal = {\mnras},
 keywords = {Bursts, Cosmic Rays, Fireballs, Gamma Rays, Electron-Positron Pairs, Luminosity, Pair Production},
     year = 1978,
    month = may,
   volume = 183,
    pages = {359-365},
      doi = {10.1093/mnras/183.3.359},
   adsurl = {http://adsabs.harvard.edu/abs/1978MNRAS.183..359C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rees1992,
   author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Relativistic fireballs - Energy conversion and time-scales}",
  journal = {\mnras},
 keywords = {Compton Effect, Gamma Ray Bursts, Neutron Stars, Relativity, Stellar Envelopes, Baryons, Fireballs, Interstellar Matter, Kinetic Energy},
     year = 1992,
    month = sep,
   volume = 258,
    pages = {41P-43P},
      doi = {10.1093/mnras/258.1.41P},
   adsurl = {http://adsabs.harvard.edu/abs/1992MNRAS.258P..41R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rees1994,
   author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Unsteady outflow models for cosmological gamma-ray bursts}",
  journal = {\apjl},
   eprint = {astro-ph/9404038},
 keywords = {Compacting, Gamma Ray Bursts, Mathematical Models, Stellar Mass, Baryons, Collapse, Lorentz Contraction, Relativistic Velocity, Shock Waves},
     year = 1994,
    month = aug,
   volume = 430,
    pages = {L93-L96},
      doi = {10.1086/187446},
   adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...430L..93R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Daigne1998,
   author = {{Daigne}, F. and {Mochkovitch}, R.},
    title = "{Gamma-ray bursts from internal shocks in a relativistic wind: temporal and spectral properties}",
  journal = {\mnras},
   eprint = {astro-ph/9801245},
 keywords = {ACCRETION, ACCRETION DISCS, RADIATION MECHANISMS: NON-THERMAL, SHOCK WAVES, GAMMA-RAYS: BURSTS},
     year = 1998,
    month = may,
   volume = 296,
    pages = {275-286},
      doi = {10.1046/j.1365-8711.1998.01305.x},
   adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.296..275D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Band1993,
   author = {{Band}, D. and {Matteson}, J. and {Ford}, L. and {Schaefer}, B. and 
	{Palmer}, D. and {Teegarden}, B. and {Cline}, T. and {Briggs}, M. and 
	{Paciesas}, W. and {Pendleton}, G. and {Fishman}, G. and {Kouveliotou}, C. and 
	{Meegan}, C. and {Wilson}, R. and {Lestrade}, P.},
    title = "{BATSE observations of gamma-ray burst spectra. I - Spectral diversity}",
  journal = {\apj},
 keywords = {Galactic Halos, Gamma Ray Bursts, Gamma Ray Spectra, Statistical Analysis, Radiation Distribution, Transient Response},
     year = 1993,
    month = aug,
   volume = 413,
    pages = {281-292},
      doi = {10.1086/172995},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413..281B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sari1998,
   author = {{Sari}, R. and {Piran}, T. and {Narayan}, R.},
    title = "{Spectra and Light Curves of Gamma-Ray Burst Afterglows}",
  journal = {\apjl},
   eprint = {astro-ph/9712005},
 keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, SHOCK WAVES, RELATIVITY, Gamma Rays: Bursts, Hydrodynamics, Relativity, Shock Waves},
     year = 1998,
    month = apr,
   volume = 497,
    pages = {L17-L20},
      doi = {10.1086/311269},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...497L..17S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2011,
   author = {{Zhang}, B.-B. and {Zhang}, B. and {Liang}, E.-W. and {Fan}, Y.-Z. and 
	{Wu}, X.-F. and {Pe'er}, A. and {Maxham}, A. and {Gao}, H. and 
	{Dong}, Y.-M.},
    title = "{A Comprehensive Analysis of Fermi Gamma-ray Burst Data. I. Spectral Components and the Possible Physical Origins of LAT/GBM GRBs}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1009.3338},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general},
     year = 2011,
    month = apr,
   volume = 730,
      eid = {141},
    pages = {141},
      doi = {10.1088/0004-637X/730/2/141},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...730..141Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{GRB090902B,
   author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and 
	{Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and 
	{Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and 
	{Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and 
	{Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and 
	{Bruel}, P. and {Burgess}, J.~M. and {Burrows}, D.~N. and {Buson}, S. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and 
	{Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and 
	{Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {d'Elia}, V. and 
	{Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and 
	{Digel}, S.~W. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Fishman}, G. and 
	{Focke}, W.~B. and {Fortin}, P. and {Frailis}, M. and {Fukazawa}, Y. and 
	{Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and 
	{Germani}, S. and {Giavitto}, G. and {Giebels}, B. and {Giglietto}, N. and 
	{Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and 
	{Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and 
	{Johnson}, R.~P. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and 
	{Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and 
	{Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Komin}, N. and 
	{Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and 
	{Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and 
	{Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and 
	{Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and 
	{Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and 
	{Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and 
	{Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and 
	{Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and 
	{Panetta}, J.~H. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and 
	{Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and 
	{Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and 
	{Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and 
	{Roming}, P.~W.~A. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and 
	{Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and 
	{Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Smith}, P.~D. and {Spinelli}, P. and {Stamatikos}, M. and 
	{Stecker}, F.~W. and {Stratta}, G. and {Strickman}, M.~S. and 
	{Suson}, D.~J. and {Swenson}, C.~A. and {Tajima}, H. and {Takahashi}, H. and 
	{Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and 
	{Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and 
	{Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and 
	{Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and 
	{Wood}, K.~S. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.
	},
    title = "{Fermi Observations of GRB 090902B: A Distinct Spectral Component in the Prompt and Delayed Emission}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0909.2470},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: bursts},
     year = 2009,
    month = nov,
   volume = 706,
    pages = {L138-L144},
      doi = {10.1088/0004-637X/706/1/L138},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...706L.138A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{GRB090510,
   author = {{Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and 
	{Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and 
	{Brigida}, M. and {Bruel}, P. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Charles}, E. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and 
	{Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and 
	{Dermer}, C.~D. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Focke}, W.~B. and 
	{Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and 
	{Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and 
	{Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and 
	{Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and 
	{Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and 
	{Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and 
	{Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and 
	{Kawai}, N. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and 
	{Latronico}, L. and {Lemoine-Goumard}, M. and {Llena Garde}, M. and 
	{Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and 
	{Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and 
	{Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and 
	{Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and 
	{Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and 
	{Nakajima}, H. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and 
	{Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Preece}, R. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Ritz}, S. and {Rodriguez}, A.~Y. and {Roth}, M. and 
	{Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and 
	{Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and 
	{Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and 
	{Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and 
	{Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and 
	{Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and 
	{Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and 
	{van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and 
	{Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and 
	{Wilson-Hodge}, C. and {Winer}, B.~L. and {Wu}, X.~F. and {Yamazaki}, R. and 
	{Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
    title = "{Fermi Observations of GRB 090510: A Short-Hard Gamma-ray Burst with an Additional, Hard Power-law Component from 10 keV TO GeV Energies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1005.2141},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal},
     year = 2010,
    month = jun,
   volume = 716,
    pages = {1178-1190},
      doi = {10.1088/0004-637X/716/2/1178},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716.1178A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ackermann2014,
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and 
	{Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and 
	{Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and 
	{Bissaldi}, E. and {Bonamente}, E. and {Bregeon}, J. and {Brigida}, M. and 
	{Bruel}, P. and {Buehler}, R. and {Burgess}, J.~M. and {Buson}, S. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Cecchi}, C. and {Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and 
	{Cheung}, C.~C. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and 
	{Claus}, R. and {Cleveland}, W. and {Cohen-Tanugi}, J. and {Collazzi}, A. and 
	{Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and 
	{Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {DeKlotz}, M. and 
	{de Palma}, F. and {Dermer}, C.~D. and {Desiante}, R. and {Diekmann}, A. and 
	{Di Venere}, L. and {Drell}, P.~S. and {Drlica-Wagner}, A. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Finke}, J. and 
	{Fitzpatrick}, G. and {Focke}, W.~B. and {Franckowiak}, A. and 
	{Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and 
	{Gehrels}, N. and {Germani}, S. and {Gibby}, M. and {Giglietto}, N. and 
	{Giles}, M. and {Giordano}, F. and {Giroletti}, M. and {Godfrey}, G. and 
	{Granot}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Gruber}, D. and 
	{Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and 
	{Inoue}, Y. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, W.~N. and 
	{Kawano}, T. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and 
	{Kuss}, M. and {Lande}, J. and {Larsson}, S. and {Latronico}, L. and 
	{Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and 
	{Mayer}, M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and 
	{Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Ohno}, M. and 
	{Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orienti}, M. and 
	{Paneque}, D. and {Pelassa}, V. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and 
	{Petrosian}, V. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and 
	{Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and 
	{Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ritz}, S. and 
	{Roth}, M. and {Ryde}, F. and {Sartori}, A. and {Parkinson}, P.~M.~S. and 
	{Scargle}, J.~D. and {Schulz}, A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and 
	{Sonbas}, E. and {Spandre}, G. and {Spinelli}, P. and {Tajima}, H. and 
	{Takahashi}, H. and {Thayer}, J.~G. and {Thayer}, J.~B. and 
	{Thompson}, D.~J. and {Tibaldo}, L. and {Tinivella}, M. and 
	{Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Usher}, T.~L. and 
	{Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and 
	{Vitale}, V. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and 
	{Younes}, G. and {Yu}, H.-F. and {Zhu}, S.~J. and {Bhat}, P.~N. and 
	{Briggs}, M.~S. and {Byrne}, D. and {Foley}, S. and {Goldstein}, A. and 
	{Jenke}, P. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and 
	{Meegan}, C. and {Paciesas}, W.~S. and {Preece}, R. and {Rau}, A. and 
	{Tierney}, D. and {van der Horst}, A.~J. and {von Kienlin}, A. and 
	{Wilson-Hodge}, C. and {Xiong}, S. and {Cusumano}, G. and {La Parola}, V. and 
	{Cummings}, J.~R.},
    title = "{Fermi-LAT Observations of the Gamma-Ray Burst GRB 130427A}",
  journal = {Science},
archivePrefix = "arXiv",
   eprint = {1311.5623},
 primaryClass = "astro-ph.HE",
     year = 2014,
    month = jan,
   volume = 343,
    pages = {42-47},
      doi = {10.1126/science.1242353},
   adsurl = {http://adsabs.harvard.edu/abs/2014Sci...343...42A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{DePasquale2010,
   author = {{De Pasquale}, M. and {Schady}, P. and {Kuin}, N.~P.~M. and 
	{Page}, M.~J. and {Curran}, P.~A. and {Zane}, S. and {Oates}, S.~R. and 
	{Holland}, S.~T. and {Breeveld}, A.~A. and {Hoversten}, E.~A. and 
	{Chincarini}, G. and {Grupe}, D. and {Abdo}, A.~A. and {Ackermann}, M. and 
	{Ajello}, M. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bissaldi}, E. and 
	{Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and 
	{Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and 
	{Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and 
	{Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and 
	{Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and 
	{Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chekhtman}, A. and 
	{Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and 
	{Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and {de Angelis}, A. and 
	{de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Fishman}, G. and {Focke}, W.~B. and 
	{Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and 
	{Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and 
	{Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guillemot}, L. and {Guiriec}, S. and {Harding}, A.~K. and {Hayashida}, M. and 
	{Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and 
	{J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and 
	{Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and 
	{Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and 
	{Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and 
	{Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and 
	{Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and 
	{Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and 
	{Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and 
	{Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and 
	{Moskalenko}, I.~V. and {Murgia}, S. and {Nolan}, P.~L. and 
	{Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and 
	{Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and 
	{Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and 
	{Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and 
	{Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and 
	{Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and 
	{Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and 
	{Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and 
	{Spinelli}, P. and {Stamatikos}, M. and {Starck}, J.-L. and 
	{Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and 
	{Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and 
	{Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and 
	{Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and 
	{Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and 
	{Waite}, A.~P. and {Wang}, P. and {Winer}, B.~L. and {Wood}, K.~S. and 
	{Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.
	},
    title = "{Swift and Fermi Observations of the Early Afterglow of the Short Gamma-Ray Burst 090510}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0910.1629},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB090510, relativistic processes, shock waves},
     year = 2010,
    month = feb,
   volume = 709,
    pages = {L146-L151},
      doi = {10.1088/2041-8205/709/2/L146},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...709L.146D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghirlanda2010,
   author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Nava}, L.},
    title = "{The onset of the GeV afterglow of GRB 090510}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0909.0016},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, X-rays: general},
     year = 2010,
    month = feb,
   volume = 510,
      eid = {L7},
    pages = {L7},
      doi = {10.1051/0004-6361/200913980},
   adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...510L...7G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Asano2009,
   author = {{Asano}, K. and {Guiriec}, S. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Hadronic Models for the Extra Spectral Component in the Short GRB 090510}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0909.0306},
 primaryClass = "astro-ph.HE",
 keywords = {cosmic rays, gamma rays: bursts, gamma rays: theory, radiation mechanisms: non-thermal},
     year = 2009,
    month = nov,
   volume = 705,
    pages = {L191-L194},
      doi = {10.1088/0004-637X/705/2/L191},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...705L.191A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros2011,
   author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
    title = "{GeV Emission from Collisional Magnetized Gamma-Ray Bursts}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1104.5025},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma rays: stars, magnetic fields, neutrinos, X-rays: stars},
     year = 2011,
    month = jun,
   volume = 733,
      eid = {L40},
    pages = {L40},
      doi = {10.1088/2041-8205/733/2/L40},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...733L..40M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Corsi2010,
   author = {{Corsi}, A. and {Guetta}, D. and {Piro}, L.},
    title = "{High-energy Emission Components in the Short GRB 090510}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0911.4453},
 keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal, X-rays: bursts},
     year = 2010,
    month = sep,
   volume = 720,
    pages = {1008-1015},
      doi = {10.1088/0004-637X/720/2/1008},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...720.1008C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Preece2000,
   author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Mallozzi}, R.~S. and 
	{Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L.},
    title = "{The BATSE Gamma-Ray Burst Spectral Catalog. I. High Time Resolution Spectroscopy of Bright Bursts Using High Energy Resolution Data}",
  journal = {\apjs},
   eprint = {astro-ph/9908119},
 keywords = {CATALOGS, GAMMA RAYS: BURSTS, Catalogs, Gamma Rays: Bursts},
     year = 2000,
    month = jan,
   volume = 126,
    pages = {19-36},
      doi = {10.1086/313289},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJS..126...19P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gao2013,
   author = {{Gao}, H. and {Lei}, W.-H. and {Zou}, Y.-C. and {Wu}, X.-F. and 
	{Zhang}, B.},
    title = "{A complete reference of the analytical synchrotron external shock models of gamma-ray bursts}",
  journal = {\nar},
archivePrefix = "arXiv",
   eprint = {1310.2181},
 primaryClass = "astro-ph.HE",
     year = 2013,
    month = dec,
   volume = 57,
    pages = {141-190},
      doi = {10.1016/j.newar.2013.10.001},
   adsurl = {http://adsabs.harvard.edu/abs/2013NewAR..57..141G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Racusin2009,
   author = {{Racusin}, J.~L. and {Liang}, E.~W. and {Burrows}, D.~N. and 
	{Falcone}, A. and {Sakamoto}, T. and {Zhang}, B.~B. and {Zhang}, B. and 
	{Evans}, P. and {Osborne}, J.},
    title = "{Jet Breaks and Energetics of Swift Gamma-Ray Burst X-Ray Afterglows}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0812.4780},
 keywords = {gamma rays: bursts, radiation mechanisms: non-thermal, X-rays: bursts},
     year = 2009,
    month = jun,
   volume = 698,
    pages = {43-74},
      doi = {10.1088/0004-637X/698/1/43},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...698...43R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Santana2014,
   author = {{Santana}, R. and {Barniol Duran}, R. and {Kumar}, P.},
    title = "{Magnetic Fields in Relativistic Collisionless Shocks}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1309.3277},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: analytical, radiation mechanisms: non-thermal},
     year = 2014,
    month = apr,
   volume = 785,
      eid = {29},
    pages = {29},
      doi = {10.1088/0004-637X/785/1/29},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...785...29S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Woosley1993,
   author = {{Woosley}, S.~E.},
    title = "{Gamma-ray bursts from stellar mass accretion disks around black holes}",
  journal = {\apj},
 keywords = {Accretion Disks, Black Holes (Astronomy), Gamma Ray Bursts, Stellar Evolution, Stellar Mass Accretion, Stellar Physics, Astronomical Models, Supernovae, Wolf-Rayet Stars},
     year = 1993,
    month = mar,
   volume = 405,
    pages = {273-277},
      doi = {10.1086/172359},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...405..273W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{MacFadyen1999,
   author = {{MacFadyen}, A.~I. and {Woosley}, S.~E.},
    title = "{Collapsars: Gamma-Ray Bursts and Explosions in ``Failed Supernovae''}",
  journal = {\apj},
   eprint = {astro-ph/9810274},
 keywords = {ACCRETION, ACCRETION DISKS, BLACK HOLE PHYSICS, GAMMA RAYS: BURSTS, STARS: SUPERNOVAE: GENERAL, Accretion, Accretion Disks, Black Hole Physics, Gamma Rays: Bursts, Stars: Supernovae: General},
     year = 1999,
    month = oct,
   volume = 524,
    pages = {262-289},
      doi = {10.1086/307790},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...524..262M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Woosley2006,
   author = {{Woosley}, S.~E. and {Bloom}, J.~S.},
    title = "{The Supernova Gamma-Ray Burst Connection}",
  journal = {\araa},
   eprint = {astro-ph/0609142},
     year = 2006,
    month = sep,
   volume = 44,
    pages = {507-556},
      doi = {10.1146/annurev.astro.43.072103.150558},
   adsurl = {http://adsabs.harvard.edu/abs/2006ARA%26A..44..507W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paczynski1986,
   author = {{Paczynski}, B.},
    title = "{Gamma-ray bursters at cosmological distances}",
  journal = {\apjl},
 keywords = {Astronomical Models, Cosmology, Distance, Gamma Ray Bursts, Gravitational Lenses, Black Body Radiation, Electron-Positron Plasmas, Galactic Radiation, Temporal Distribution},
     year = 1986,
    month = sep,
   volume = 308,
    pages = {L43-L46},
      doi = {10.1086/184740},
   adsurl = {http://adsabs.harvard.edu/abs/1986ApJ...308L..43P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paczynski1991,
   author = {{Paczynski}, B.},
    title = "{Cosmological gamma-ray bursts}",
  journal = {\actaa},
 keywords = {Gamma Ray Bursts, Neutron Stars, Gamma Ray Observatory, Gravitational Lenses, Milky Way Galaxy, Spectral Correlation},
     year = 1991,
   volume = 41,
    pages = {257-267},
   adsurl = {http://adsabs.harvard.edu/abs/1991AcA....41..257P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rosswog1999,
   author = {{Rosswog}, S. and {Liebend{\"o}rfer}, M. and {Thielemann}, F.-K. and 
	{Davies}, M.~B. and {Benz}, W. and {Piran}, T.},
    title = "{Mass ejection in neutron star mergers}",
  journal = {\aap},
   eprint = {astro-ph/9811367},
 keywords = {HYDRODYNAMICS, STARS: BINARIES: CLOSE, STARS: NEUTRON, GAMMA RAYS: BURSTS},
     year = 1999,
    month = jan,
   volume = 341,
    pages = {499-526},
   adsurl = {http://adsabs.harvard.edu/abs/1999A%26A...341..499R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{GW170817,
   author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and 
	{Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and 
	{Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
    title = "{GW170817: Observation of Gravitational Waves from a Binary Neutron Star Inspiral}",
  journal = {Physical Review Letters},
archivePrefix = "arXiv",
   eprint = {1710.05832},
 primaryClass = "gr-qc",
     year = 2017,
    month = oct,
   volume = 119,
   number = 16,
      eid = {161101},
    pages = {161101},
      doi = {10.1103/PhysRevLett.119.161101},
   adsurl = {http://adsabs.harvard.edu/abs/2017PhRvL.119p1101A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Kouveliotou1993,
   author = {{Kouveliotou}, C. and {Meegan}, C.~A. and {Fishman}, G.~J. and 
	{Bhat}, N.~P. and {Briggs}, M.~S. and {Koshut}, T.~M. and {Paciesas}, W.~S. and 
	{Pendleton}, G.~N.},
    title = "{Identification of two classes of gamma-ray bursts}",
  journal = {\apjl},
 keywords = {Astronomical Catalogs, Gamma Ray Bursts, Gamma Ray Observatory, Frequency Distribution, Spatial Distribution, Transient Response},
     year = 1993,
    month = aug,
   volume = 413,
    pages = {L101-L104},
      doi = {10.1086/186969},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413L.101K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Catalog2016(GBM),
   author = {{Narayana Bhat}, P. and {Meegan}, C.~A. and {von Kienlin}, A. and 
	{Paciesas}, W.~S. and {Briggs}, M.~S. and {Burgess}, J.~M. and 
	{Burns}, E. and {Chaplin}, V. and {Cleveland}, W.~H. and {Collazzi}, A.~C. and 
	{Connaughton}, V. and {Diekmann}, A.~M. and {Fitzpatrick}, G. and 
	{Gibby}, M.~H. and {Giles}, M.~M. and {Goldstein}, A.~M. and 
	{Greiner}, J. and {Jenke}, P.~A. and {Kippen}, R.~M. and {Kouveliotou}, C. and 
	{Mailyan}, B. and {McBreen}, S. and {Pelassa}, V. and {Preece}, R.~D. and 
	{Roberts}, O.~J. and {Sparke}, L.~S. and {Stanbro}, M. and {Veres}, P. and 
	{Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F. and 
	{Zhang}, B.},
    title = "{The Third Fermi GBM Gamma-Ray Burst Catalog: The First Six Years}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1603.07612},
 primaryClass = "astro-ph.HE",
 keywords = {catalogs, gamma-ray burst: general},
     year = 2016,
    month = apr,
   volume = 223,
      eid = {28},
    pages = {28},
      doi = {10.3847/0067-0049/223/2/28},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..223...28N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Chevalier1999,
   author = {{Chevalier}, R.~A. and {Li}, Z.-Y.},
    title = "{Gamma-Ray Burst Environments and Progenitors}",
  journal = {\apjl},
   eprint = {astro-ph/9904417},
 keywords = {GAMMA RAYS: BURSTS, STARS: MASS LOSS, STARS: SUPERNOVAE: GENERAL, Gamma Rays: Bursts, Stars: Mass Loss, Stars: Supernovae: General},
     year = 1999,
    month = jul,
   volume = 520,
    pages = {L29-L32},
      doi = {10.1086/312147},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...520L..29C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Panaitescu2002,
   author = {{Panaitescu}, A. and {Kumar}, P.},
    title = "{Properties of Relativistic Jets in Gamma-Ray Burst Afterglows}",
  journal = {\apj},
 keywords = {Gamma Rays: Bursts},
     year = 2002,
    month = jun,
   volume = 571,
    pages = {779-789},
      doi = {10.1086/340094},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...571..779P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yost2003,
   author = {{Yost}, S.~A. and {Harrison}, F.~A. and {Sari}, R. and {Frail}, D.~A.
	},
    title = "{A Study of the Afterglows of Four Gamma-Ray Bursts: Constraining the Explosion and Fireball Model}",
  journal = {\apj},
   eprint = {astro-ph/0307056},
 keywords = {Gamma Rays: Bursts},
     year = 2003,
    month = nov,
   volume = 597,
    pages = {459-473},
      doi = {10.1086/378288},
   adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...597..459Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Schulze2011,
   author = {{Schulze}, S. and {Klose}, S. and {Bj{\"o}rnsson}, G. and {Jakobsson}, P. and 
	{Kann}, D.~A. and {Rossi}, A. and {Kr{\"u}hler}, T. and {Greiner}, J. and 
	{Ferrero}, P.},
    title = "{The circumburst density profile around GRB progenitors: a statistical study}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1010.4057},
 keywords = {gamma-ray burst: general, ISM: structure, radiation mechanisms: non-thermal},
     year = 2011,
    month = feb,
   volume = 526,
      eid = {A23},
    pages = {A23},
      doi = {10.1051/0004-6361/201015581},
   adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...526A..23S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Zhang2001,
   author = {{Zhang}, B. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Gamma-Ray Burst Afterglow with Continuous Energy Injection: Signature of a Highly Magnetized Millisecond Pulsar}",
  journal = {\apjl},
   eprint = {astro-ph/0011133},
 keywords = {Gamma Rays: Bursts, Stars: Pulsars: General, Radiation Mechanisms: Nonthermal, Shock Waves, Stars: Magnetic Fields},
     year = 2001,
    month = may,
   volume = 552,
    pages = {L35-L38},
      doi = {10.1086/320255},
   adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...552L..35Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Akerlof1999,
   author = {{Akerlof}, C. and {Balsano}, R. and {Barthelmy}, S. and {Bloch}, J. and 
	{Butterworth}, P. and {Casperson}, D. and {Cline}, T. and {Fletcher}, S. and 
	{Frontera}, F. and {Gisler}, G. and {Heise}, J. and {Hills}, J. and 
	{Kehoe}, R. and {Lee}, B. and {Marshall}, S. and {McKay}, T. and 
	{Miller}, R. and {Piro}, L. and {Priedhorsky}, W. and {Szymanski}, J. and 
	{Wren}, J.},
    title = "{Observation of contemporaneous optical radiation from a {$\gamma$}-ray burst}",
  journal = {\nat},
   eprint = {astro-ph/9903271},
     year = 1999,
    month = apr,
   volume = 398,
    pages = {400-402},
      doi = {10.1038/18837},
   adsurl = {http://adsabs.harvard.edu/abs/1999Natur.398..400A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros1997,
   author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
    title = "{Optical and Long-Wavelength Afterglow from Gamma-Ray Bursts}",
  journal = {\apj},
   eprint = {astro-ph/9606043},
 keywords = {Gamma Rays: Bursts},
     year = 1997,
    month = feb,
   volume = 476,
    pages = {232-237},
      doi = {10.1086/303625},
   adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...476..232M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Dai2001,
   author = {{Dai}, Z.~G. and {Cheng}, K.~S.},
    title = "{Afterglow Emission from Highly Collimated Jets with Flat Electron Spectra: Application to the GRB 010222 Case?}",
  journal = {\apjl},
   eprint = {astro-ph/0105055},
 keywords = {Gamma Rays: Bursts, Relativity, Shock Waves},
     year = 2001,
    month = sep,
   volume = 558,
    pages = {L109-L112},
      doi = {10.1086/323566},
   adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...558L.109D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros1999,
   author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
    title = "{GRB 990123: reverse and internal shock flashes and late afterglow behaviour}",
  journal = {\mnras},
   eprint = {astro-ph/9902367},
     year = 1999,
    month = jul,
   volume = 306,
    pages = {L39-L43},
      doi = {10.1046/j.1365-8711.1999.02800.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.306L..39M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Kobayashi2003,
   author = {{Kobayashi}, S. and {Zhang}, B.},
    title = "{GRB 021004: Reverse Shock Emission}",
  journal = {\apjl},
   eprint = {astro-ph/0210584},
 keywords = {Gamma Rays: Bursts, Hydrodynamics, Relativity, Shock Waves},
     year = 2003,
    month = jan,
   volume = 582,
    pages = {L75-L78},
      doi = {10.1086/367691},
   adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...582L..75K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dai1998,
   author = {{Dai}, Z.~G. and {Lu}, T.},
    title = "{Gamma-ray burst afterglows: effects of radiative corrections and non-uniformity of the surrounding medium}",
  journal = {\mnras},
   eprint = {astro-ph/9806305},
 keywords = {RADIATION MECHANISMS: NON-THERMAL, GAMMA-RAYS: BURSTS},
     year = 1998,
    month = jul,
   volume = 298,
    pages = {87-92},
      doi = {10.1046/j.1365-8711.1998.01681.x},
   adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.298...87D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros1998,
   author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J. and {Wijers}, R.~A.~M.~J.
	},
    title = "{Viewing Angle and Environment Effects in Gamma-Ray Bursts: Sources of Afterglow Diversity}",
  journal = {\apj},
   eprint = {astro-ph/9709273},
 keywords = {GAMMA RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL, Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
     year = 1998,
    month = may,
   volume = 499,
    pages = {301-308},
      doi = {10.1086/305635},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...499..301M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sari1999,
   author = {{Sari}, R. and {Piran}, T. and {Halpern}, J.~P.},
    title = "{Jets in Gamma-Ray Bursts}",
  journal = {\apjl},
   eprint = {astro-ph/9903339},
 keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, RELATIVITY, SHOCK WAVES, Gamma Rays: Bursts, Hydrodynamics, Relativity, Shock Waves},
     year = 1999,
    month = jul,
   volume = 519,
    pages = {L17-L20},
      doi = {10.1086/312109},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...519L..17S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sari1999b,
   author = {{Sari}, R. and {Piran}, T.},
    title = "{Predictions for the Very Early Afterglow and the Optical Flash}",
  journal = {\apj},
   eprint = {astro-ph/9901338},
 keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, RELATIVITY, SHOCK WAVES, Gamma Rays: Bursts, Hydrodynamics, Relativity, Shock Waves},
     year = 1999,
    month = aug,
   volume = 520,
    pages = {641-649},
      doi = {10.1086/307508},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...520..641S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Kobayashi2000,
   author = {{Kobayashi}, S.},
    title = "{Light Curves of Gamma-Ray Burst Optical Flashes}",
  journal = {\apj},
   eprint = {astro-ph/0009319},
 keywords = {Gamma Rays: Bursts, Hydrodynamics, Relativity, Shock Waves},
     year = 2000,
    month = dec,
   volume = 545,
    pages = {807-812},
      doi = {10.1086/317869},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...545..807K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Rhoads1999,
   author = {{Rhoads}, J.~E.},
    title = "{The Dynamics and Light Curves of Beamed Gamma-Ray Burst Afterglows}",
  journal = {\apj},
   eprint = {astro-ph/9903399},
 keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts},
     year = 1999,
    month = nov,
   volume = 525,
    pages = {737-749},
      doi = {10.1086/307907},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...525..737R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rossi2002,
   author = {{Rossi}, E. and {Lazzati}, D. and {Rees}, M.~J.},
    title = "{Afterglow light curves, viewing angle and the jet structure of {$\gamma$}-ray bursts}",
  journal = {\mnras},
   eprint = {astro-ph/0112083},
 keywords = {gamma-rays: bursts, X-rays: general, X-rays: ISM},
     year = 2002,
    month = jun,
   volume = 332,
    pages = {945-950},
      doi = {10.1046/j.1365-8711.2002.05363.x},
   adsurl = {http://adsabs.harvard.edu/abs/2002MNRAS.332..945R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Willingale2007,
   author = {{Willingale}, R. and {O'Brien}, P.~T. and {Osborne}, J.~P. and 
	{Godet}, O. and {Page}, K.~L. and {Goad}, M.~R. and {Burrows}, D.~N. and 
	{Zhang}, B. and {Rol}, E. and {Gehrels}, N. and {Chincarini}, G.
	},
    title = "{Testing the Standard Fireball Model of Gamma-Ray Bursts Using Late X-Ray Afterglows Measured by Swift}",
  journal = {\apj},
   eprint = {astro-ph/0612031},
 keywords = {Gamma Rays: Bursts, ISM: Jets and Outflows, Radiation Mechanisms: Nonthermal},
     year = 2007,
    month = jun,
   volume = 662,
    pages = {1093-1110},
      doi = {10.1086/517989},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...662.1093W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kumar2010,
   author = {{Kumar}, P. and {Barniol Duran}, R.},
    title = "{External forward shock origin of high-energy emission for three gamma-ray bursts detected by Fermi}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0910.5726},
 primaryClass = "astro-ph.HE",
 keywords = {radiation mechanisms: non-thermal, methods: analytical, methods: numerical, gamma-ray burst: individual: GRB080916C, gamma-ray burst: individual: GRB090510, gamma-ray burst: individual: GRB090902B},
     year = 2010,
    month = nov,
   volume = 409,
    pages = {226-236},
      doi = {10.1111/j.1365-2966.2010.17274.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.409..226K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Chevalier2000,
   author = {{Chevalier}, R.~A. and {Li}, Z.-Y.},
    title = "{Wind Interaction Models for Gamma-Ray Burst Afterglows: The Case for Two Types of Progenitors}",
  journal = {\apj},
   eprint = {astro-ph/9908272},
 keywords = {Gamma Rays: Bursts, Stars: Mass Loss, Stars: Supernovae: General},
     year = 2000,
    month = jun,
   volume = 536,
    pages = {195-212},
      doi = {10.1086/308914},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...536..195C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Curran2009,
   author = {{Curran}, P.~A. and {Starling}, R.~L.~C. and {van der Horst}, A.~J. and 
	{Wijers}, R.~A.~M.~J.},
    title = "{Testing the blast wave model with Swift GRBs}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0812.2813},
 keywords = {radiation mechanisms: non-thermal , gamma rays: bursts , X-rays: bursts},
     year = 2009,
    month = may,
   volume = 395,
    pages = {580-592},
      doi = {10.1111/j.1365-2966.2009.14578.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.395..580C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Curran2010,
   author = {{Curran}, P.~A. and {Evans}, P.~A. and {de Pasquale}, M. and 
	{Page}, M.~J. and {van der Horst}, A.~J.},
    title = "{On the Electron Energy Distribution Index of Swift Gamma-ray Burst Afterglows}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0908.0891},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, gamma-ray burst: general, methods: statistical, radiation mechanisms: non-thermal, shock waves},
     year = 2010,
    month = jun,
   volume = 716,
    pages = {L135-L139},
      doi = {10.1088/2041-8205/716/2/L135},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716L.135C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Starling2008,
   author = {{Starling}, R.~L.~C. and {van der Horst}, A.~J. and {Rol}, E. and 
	{Wijers}, R.~A.~M.~J. and {Kouveliotou}, C. and {Wiersema}, K. and 
	{Curran}, P.~A. and {Weltevrede}, P.},
    title = "{Gamma-Ray Burst Afterglows as Probes of Environment and Blast Wave Physics. II. The Distribution of p and Structure of the Circumburst Medium}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0704.3718},
 keywords = {gamma rays: bursts},
     year = 2008,
    month = jan,
   volume = 672,
      eid = {433-442},
    pages = {433-442},
      doi = {10.1086/521975},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...672..433S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Shen2006,
   author = {{Shen}, R. and {Kumar}, P. and {Robinson}, E.~L.},
    title = "{No universality for the electron power-law index (p) in gamma-ray bursts and other relativistic sources}",
  journal = {\mnras},
   eprint = {astro-ph/0512489},
 keywords = {acceleration of particles: shock waves: methods: statistical: gamma-rays: bursts, acceleration of particles, shock waves, methods: statistical, gamma-rays: bursts},
     year = 2006,
    month = sep,
   volume = 371,
    pages = {1441-1447},
      doi = {10.1111/j.1365-2966.2006.10768.x},
   adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.371.1441S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kirk2000,
   author = {{Kirk}, J.~G. and {Guthmann}, A.~W. and {Gallant}, Y.~A. and 
	{Achterberg}, A.},
    title = "{Particle Acceleration at Ultrarelativistic Shocks: An Eigenfunction Method}",
  journal = {\apj},
   eprint = {astro-ph/0005222},
 keywords = {Acceleration of Particles, Galaxies: Jets, Gamma Rays: Bursts, Plasmas, Stars: Pulsars: General, Shock Waves},
     year = 2000,
    month = oct,
   volume = 542,
    pages = {235-242},
      doi = {10.1086/309533},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...542..235K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Achterberg2001,
   author = {{Achterberg}, A. and {Gallant}, Y.~A. and {Kirk}, J.~G. and 
	{Guthmann}, A.~W.},
    title = "{Particle acceleration by ultrarelativistic shocks: theory and simulations}",
  journal = {\mnras},
   eprint = {astro-ph/0107530},
 keywords = {ACCELERATION OF PARTICLES, SHOCK WAVES, COSMIC RAYS, GAMMA-RAYS: BURSTS},
     year = 2001,
    month = dec,
   volume = 328,
    pages = {393-408},
      doi = {10.1046/j.1365-8711.2001.04851.x},
   adsurl = {http://adsabs.harvard.edu/abs/2001MNRAS.328..393A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Spitkovsky2008,
   author = {{Spitkovsky}, A.},
    title = "{Particle Acceleration in Relativistic Collisionless Shocks: Fermi Process at Last?}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0802.3216},
 keywords = {acceleration of particles, gamma rays: bursts, shock waves},
     year = 2008,
    month = jul,
   volume = 682,
      eid = {L5},
    pages = {L5},
      doi = {10.1086/590248},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...682L...5S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Goldstein2013,
   author = {{Goldstein}, A. and {Preece}, R.~D. and {Mallozzi}, R.~S. and 
	{Briggs}, M.~S. and {Fishman}, G.~J. and {Kouveliotou}, C. and 
	{Paciesas}, W.~S. and {Burgess}, J.~M.},
    title = "{The BATSE 5B Gamma-Ray Burst Spectral Catalog}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1311.7135},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: data analysis },
     year = 2013,
    month = oct,
   volume = 208,
      eid = {21},
    pages = {21},
      doi = {10.1088/0067-0049/208/2/21},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJS..208...21G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Catalog2014,
   author = {{Gruber}, D. and {Goldstein}, A. and {Weller von Ahlefeld}, V. and 
	{Narayana Bhat}, P. and {Bissaldi}, E. and {Briggs}, M.~S. and 
	{Byrne}, D. and {Cleveland}, W.~H. and {Connaughton}, V. and 
	{Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and 
	{Gibby}, M. and {Giles}, M.~M. and {Greiner}, J. and {Guiriec}, S. and 
	{van der Horst}, A.~J. and {von Kienlin}, A. and {Kouveliotou}, C. and 
	{Layden}, E. and {Lin}, L. and {Meegan}, C.~A. and {McGlynn}, S. and 
	{Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R.~D. and 
	{Rau}, A. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and 
	{Yu}, H.-F.},
    title = "{The Fermi GBM Gamma-Ray Burst Spectral Catalog: Four Years of Data}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1401.5069},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: data analysis},
     year = 2014,
    month = mar,
   volume = 211,
      eid = {12},
    pages = {12},
      doi = {10.1088/0067-0049/211/1/12},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJS..211...12G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Waxman1997a,
   author = {{Waxman}, E.},
    title = "{Gamma-Ray--Burst Afterglow: Supporting the Cosmological Fireball Model, Constraining Parameters, and Making Predictions}",
  journal = {\apjl},
   eprint = {astro-ph/9704116},
 keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts},
     year = 1997,
    month = aug,
   volume = 485,
    pages = {L5-L8},
      doi = {10.1086/310809},
   adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...485L...5W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Waxman1997b,
   author = {{Waxman}, E.},
    title = "{{$\gamma$}-Ray Burst Afterglow: Confirming the Cosmological Fireball Model}",
  journal = {\apjl},
   eprint = {astro-ph/9705229},
 keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts},
     year = 1997,
    month = nov,
   volume = 489,
    pages = {L33-L36},
      doi = {10.1086/310960},
   adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...489L..33W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ghisellini2010,
   author = {{Ghisellini}, G. and {Ghirlanda}, G. and {Nava}, L. and {Celotti}, A.
	},
    title = "{GeV emission from gamma-ray bursts: a radiative fireball?}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0910.2459},
 primaryClass = "astro-ph.HE",
 keywords = {radiation mechanisms: non-thermal, gamma-rays: bursts, gamma-rays: theory, X-rays: general},
     year = 2010,
    month = apr,
   volume = 403,
    pages = {926-937},
      doi = {10.1111/j.1365-2966.2009.16171.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.403..926G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kumar2009,
   author = {{Kumar}, P. and {Barniol Duran}, R.},
    title = "{On the generation of high-energy photons detected by the Fermi Satellite from gamma-ray bursts}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0905.2417},
 primaryClass = "astro-ph.HE",
 keywords = {radiation mechanisms: non-thermal , methods: analytical , gamma-rays: bursts , gamma-rays: theory},
     year = 2009,
    month = nov,
   volume = 400,
    pages = {L75-L79},
      doi = {10.1111/j.1745-3933.2009.00766.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.400L..75K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Maxham2011,
   author = {{Maxham}, A. and {Zhang}, B.-B. and {Zhang}, B.},
    title = "{Is GeV emission from Gamma-Ray Bursts of external shock origin?}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1101.0144},
 primaryClass = "astro-ph.HE",
 keywords = {shock waves, gamma-ray burst: general, gamma-ray burst: individual: 080916C, gamma-ray burst: individual: 090510, gamma-ray burst: individual: 090902B, gamma-ray burst: individual: 090926A},
     year = 2011,
    month = jul,
   volume = 415,
    pages = {77-82},
      doi = {10.1111/j.1365-2966.2011.18648.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.415...77M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{ZhangBB2011,
   author = {{Zhang}, B.-B. and {Zhang}, B. and {Liang}, E.-W. and {Fan}, Y.-Z. and 
	{Wu}, X.-F. and {Pe'er}, A. and {Maxham}, A. and {Gao}, H. and 
	{Dong}, Y.-M.},
    title = "{A Comprehensive Analysis of Fermi Gamma-ray Burst Data. I. Spectral Components and the Possible Physical Origins of LAT/GBM GRBs}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1009.3338},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general},
     year = 2011,
    month = apr,
   volume = 730,
      eid = {141},
    pages = {141},
      doi = {10.1088/0004-637X/730/2/141},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...730..141Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Razzaque2010,
   author = {{Razzaque}, S.},
    title = "{A Leptonic-Hadronic Model for the Afterglow of Gamma-ray Burst 090510}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1004.3330},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090510, relativistic processes, shock waves},
     year = 2010,
    month = nov,
   volume = 724,
    pages = {L109-L112},
      doi = {10.1088/2041-8205/724/1/L109},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...724L.109R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Abdo2009a,
   author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and 
	{Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and 
	{Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and 
	{Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and 
	{Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and 
	{Bruel}, P. and {Burgess}, J.~M. and {Burrows}, D.~N. and {Buson}, S. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and 
	{Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and 
	{Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {d'Elia}, V. and 
	{Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and 
	{Digel}, S.~W. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Fishman}, G. and 
	{Focke}, W.~B. and {Fortin}, P. and {Frailis}, M. and {Fukazawa}, Y. and 
	{Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and 
	{Germani}, S. and {Giavitto}, G. and {Giebels}, B. and {Giglietto}, N. and 
	{Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and 
	{Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and 
	{Johnson}, R.~P. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and 
	{Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and 
	{Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Komin}, N. and 
	{Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and 
	{Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and 
	{Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and 
	{Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and 
	{Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and 
	{Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and 
	{Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and 
	{Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and 
	{Panetta}, J.~H. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and 
	{Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and 
	{Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and 
	{Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and 
	{Roming}, P.~W.~A. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and 
	{Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and 
	{Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Smith}, P.~D. and {Spinelli}, P. and {Stamatikos}, M. and 
	{Stecker}, F.~W. and {Stratta}, G. and {Strickman}, M.~S. and 
	{Suson}, D.~J. and {Swenson}, C.~A. and {Tajima}, H. and {Takahashi}, H. and 
	{Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and 
	{Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and 
	{Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and 
	{Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and 
	{Wood}, K.~S. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.
	},
    title = "{Fermi Observations of GRB 090902B: A Distinct Spectral Component in the Prompt and Delayed Emission}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0909.2470},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: bursts},
     year = 2009,
    month = nov,
   volume = 706,
    pages = {L138-L144},
      doi = {10.1088/0004-637X/706/1/L138},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...706L.138A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Guiriec2010,
   author = {{Guiriec}, S. and {Briggs}, M.~S. and {Connaugthon}, V. and 
	{Kara}, E. and {Daigne}, F. and {Kouveliotou}, C. and {van der Horst}, A.~J. and 
	{Paciesas}, W. and {Meegan}, C.~A. and {Bhat}, P.~N. and {Foley}, S. and 
	{Bissaldi}, E. and {Burgess}, M. and {Chaplin}, V. and {Diehl}, R. and 
	{Fishman}, G. and {Gibby}, M. and {Giles}, M.~M. and {Goldstein}, A. and 
	{Greiner}, J. and {Gruber}, D. and {von Kienlin}, A. and {Kippen}, M. and 
	{McBreen}, S. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and 
	{Wilson-Hodge}, C.},
    title = "{Time-resolved Spectroscopy of the Three Brightest and Hardest Short Gamma-ray Bursts Observed with the Fermi Gamma-ray Burst Monitor}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1009.5045},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma rays: general, radiation mechanisms: non-thermal},
     year = 2010,
    month = dec,
   volume = 725,
    pages = {225-241},
      doi = {10.1088/0004-637X/725/1/225},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...725..225G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ackermann2010,
   author = {{Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and 
	{Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and 
	{Brigida}, M. and {Bruel}, P. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Charles}, E. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and 
	{Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and 
	{Dermer}, C.~D. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Focke}, W.~B. and 
	{Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and 
	{Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and 
	{Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and 
	{Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and 
	{Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and 
	{Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and 
	{Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and 
	{Kawai}, N. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and 
	{Latronico}, L. and {Lemoine-Goumard}, M. and {Llena Garde}, M. and 
	{Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and 
	{Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and 
	{Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and 
	{Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and 
	{Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and 
	{Nakajima}, H. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and 
	{Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Preece}, R. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Ritz}, S. and {Rodriguez}, A.~Y. and {Roth}, M. and 
	{Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and 
	{Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and 
	{Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and 
	{Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and 
	{Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and 
	{Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and 
	{Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and 
	{van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and 
	{Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and 
	{Wilson-Hodge}, C. and {Winer}, B.~L. and {Wu}, X.~F. and {Yamazaki}, R. and 
	{Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
    title = "{Fermi Observations of GRB 090510: A Short-Hard Gamma-ray Burst with an Additional, Hard Power-law Component from 10 keV TO GeV Energies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1005.2141},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal},
     year = 2010,
    month = jun,
   volume = 716,
    pages = {1178-1190},
      doi = {10.1088/0004-637X/716/2/1178},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716.1178A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ackermann2011,
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and 
	{Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and 
	{Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and 
	{Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and 
	{Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and 
	{de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and 
	{Ferrara}, E.~C. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and 
	{Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and 
	{Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and 
	{Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashi}, K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and 
	{Hughes}, R.~E. and {Itoh}, R. and {J{\'o}hannesson}, G. and 
	{Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and 
	{Kataoka}, J. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and 
	{Latronico}, L. and {Lee}, S.-H. and {Llena Garde}, M. and {Longo}, F. and 
	{Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and 
	{Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and 
	{Michelson}, P.~F. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and 
	{Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Naumann-Godo}, M. and 
	{Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and 
	{Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and 
	{Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and 
	{Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and 
	{Ripken}, J. and {Ritz}, S. and {Roth}, M. and {Ryde}, F. and 
	{Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and 
	{Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and 
	{Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and 
	{Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and 
	{Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Tanaka}, Y. and 
	{Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Tierney}, D. and 
	{Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and 
	{van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and 
	{Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and 
	{Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and 
	{Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and 
	{Ziegler}, M.},
    title = "{Detection of a Spectral Break in the Extra Hard Component of GRB 090926A}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1101.2082},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090926A},
     year = 2011,
    month = mar,
   volume = 729,
      eid = {114},
    pages = {114},
      doi = {10.1088/0004-637X/729/2/114},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...729..114A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Catalog2013(LAT),
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Bhat}, P.~N. and {Bissaldi}, E. and 
	{Bloom}, E.~D. and {Bonamente}, E. and {Bonnell}, J. and {Bouvier}, A. and 
	{Brandt}, T.~J. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and 
	{Buehler}, R. and {Burgess}, J.~M. and {Buson}, S. and {Byrne}, D. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Cecchi}, C. and {Charles}, E. and {Chaves}, R.~C.~G. and {Chekhtman}, A. and 
	{Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and 
	{Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and 
	{Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {de Palma}, F. and 
	{Dermer}, C.~D. and {Desiante}, R. and {Digel}, S.~W. and {Dingus}, B.~L. and 
	{Di Venere}, L. and {Drell}, P.~S. and {Drlica-Wagner}, A. and 
	{Dubois}, R. and {Favuzzi}, C. and {Ferrara}, E.~C. and {Fitzpatrick}, G. and 
	{Foley}, S. and {Franckowiak}, A. and {Fukazawa}, Y. and {Fusco}, P. and 
	{Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and 
	{Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and 
	{Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and 
	{Grenier}, I.~A. and {Grove}, J.~E. and {Gruber}, D. and {Guiriec}, S. and 
	{Hadasch}, D. and {Hanabata}, Y. and {Hayashida}, M. and {Horan}, D. and 
	{Hou}, X. and {Hughes}, R.~E. and {Inoue}, Y. and {Jackson}, M.~S. and 
	{Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and 
	{Johnson}, W.~N. and {Kamae}, T. and {Kataoka}, J. and {Kawano}, T. and 
	{Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and 
	{Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Larsson}, S. and 
	{Latronico}, L. and {Lee}, S.-H. and {Longo}, F. and {Loparco}, F. and 
	{Lovellette}, M.~N. and {Lubrano}, P. and {Massaro}, F. and 
	{Mayer}, M. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and 
	{Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and 
	{Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Nymark}, T. and 
	{Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orienti}, M. and 
	{Orlando}, E. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and 
	{Pelassa}, V. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and 
	{Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Preece}, R. and 
	{Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and 
	{Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and 
	{Reposeur}, T. and {Ritz}, S. and {Romoli}, C. and {Roth}, M. and 
	{Ryde}, F. and {Saz Parkinson}, P.~M. and {Schalk}, T.~L. and 
	{Sgr{\`o}}, C. and {Siskind}, E.~J. and {Sonbas}, E. and {Spandre}, G. and 
	{Spinelli}, P. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and 
	{Takeuchi}, Y. and {Tanaka}, Y. and {Thayer}, J.~G. and {Thayer}, J.~B. and 
	{Thompson}, D.~J. and {Tibaldo}, L. and {Tierney}, D. and {Tinivella}, M. and 
	{Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Tronconi}, V. and 
	{Usher}, T.~L. and {Vandenbroucke}, J. and {van der Horst}, A.~J. and 
	{Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {von Kienlin}, A. and 
	{Winer}, B.~L. and {Wood}, K.~S. and {Wood}, M. and {Xiong}, S. and 
	{Yang}, Z.},
    title = "{The First Fermi-LAT Gamma-Ray Burst Catalog}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1303.2908},
 primaryClass = "astro-ph.HE",
 keywords = {catalogs, gamma-ray burst: general, methods: data analysis },
     year = 2013,
    month = nov,
   volume = 209,
      eid = {11},
    pages = {11},
      doi = {10.1088/0067-0049/209/1/11},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJS..209...11A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gompertz2018,
   author = {{Gompertz}, B.~P. and {Fruchter}, A.~S. and {Pe'er}, A.},
    title = "{The Environments of the Most Energetic Gamma-Ray Bursts}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1802.07730},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2018,
    month = feb,
   adsurl = {http://adsabs.harvard.edu/abs/2018arXiv180207730G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2004,
   author = {{Zhang}, B. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Gamma-Ray Bursts: progress, problems {\amp} prospects}",
  journal = {International Journal of Modern Physics A},
   eprint = {astro-ph/0311321},
 keywords = {Gamma-ray bursts, high energy astrophysics, cosmology},
     year = 2004,
   volume = 19,
    pages = {2385-2472},
      doi = {10.1142/S0217751X0401746X},
   adsurl = {http://adsabs.harvard.edu/abs/2004IJMPA..19.2385Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm2007,
   author = {{Uhm}, Z.~L. and {Beloborodov}, A.~M.},
    title = "{On the Mechanism of Gamma-Ray Burst Afterglows}",
  journal = {\apjl},
   eprint = {astro-ph/0701205},
 keywords = {Gamma Rays: Bursts, Hydrodynamics, Radiation Mechanisms: Nonthermal, Relativity, Shock Waves},
     year = 2007,
    month = aug,
   volume = 665,
    pages = {L93-L96},
      doi = {10.1086/519837},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...665L..93U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{LAT,
   author = {{Atwood}, W.~B. and {Abdo}, A.~A. and {Ackermann}, M. and {Althouse}, W. and 
	{Anderson}, B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Band}, D.~L. and {Barbiellini}, G. and et al.},
    title = "{The Large Area Telescope on the Fermi Gamma-Ray Space Telescope Mission}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0902.1089},
 primaryClass = "astro-ph.IM",
 keywords = {cosmic rays, galaxies: active, Galaxy: general, gamma rays: observations, Sun: X-rays, gamma rays, telescopes},
     year = 2009,
    month = jun,
   volume = 697,
    pages = {1071-1102},
      doi = {10.1088/0004-637X/697/2/1071},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...697.1071A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{GBM,
   author = {{Meegan}, C. and {Lichti}, G. and {Bhat}, P.~N. and {Bissaldi}, E. and 
	{Briggs}, M.~S. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G. and 
	{Greiner}, J. and {Hoover}, A.~S. and {van der Horst}, A.~J. and 
	{von Kienlin}, A. and {Kippen}, R.~M. and {Kouveliotou}, C. and 
	{McBreen}, S. and {Paciesas}, W.~S. and {Preece}, R. and {Steinle}, H. and 
	{Wallace}, M.~S. and {Wilson}, R.~B. and {Wilson-Hodge}, C.},
    title = "{The Fermi Gamma-ray Burst Monitor}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0908.0450},
 primaryClass = "astro-ph.IM",
 keywords = {gamma rays: bursts, instrumentation: detectors},
     year = 2009,
    month = sep,
   volume = 702,
      eid = {791-804},
    pages = {791-804},
      doi = {10.1088/0004-637X/702/1/791},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...702..791M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wang2015,
   author = {{Wang}, X.-G. and {Zhang}, B. and {Liang}, E.-W. and {Gao}, H. and 
	{Li}, L. and {Deng}, C.-M. and {Qin}, S.-M. and {Tang}, Q.-W. and 
	{Kann}, D.~A. and {Ryde}, F. and {Kumar}, P.},
    title = "{How Bad or Good Are the External Forward Shock Afterglow Models of Gamma-Ray Bursts?}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1503.03193},
 primaryClass = "astro-ph.HE",
 keywords = {methods: statistical, gamma-ray burst: general, radiation mechanisms: nonthermal},
     year = 2015,
    month = jul,
   volume = 219,
      eid = {9},
    pages = {9},
      doi = {10.1088/0067-0049/219/1/9},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJS..219....9W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Meszaros2002,
   author = {{M{\'e}sz{\'a}ros}, P.},
    title = "{Theories of Gamma-Ray Bursts}",
  journal = {\araa},
   eprint = {astro-ph/0111170},
 keywords = {high energy, cosmology, neutrinos},
     year = 2002,
   volume = 40,
    pages = {137-169},
      doi = {10.1146/annurev.astro.40.060401.093821},
   adsurl = {http://adsabs.harvard.edu/abs/2002ARA%26A..40..137M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Piran2004,
   author = {{Piran}, T.},
    title = "{The physics of gamma-ray bursts}",
  journal = {Reviews of Modern Physics},
   eprint = {astro-ph/0405503},
     year = 2004,
    month = oct,
   volume = 76,
    pages = {1143-1210},
      doi = {10.1103/RevModPhys.76.1143},
   adsurl = {http://adsabs.harvard.edu/abs/2004RvMP...76.1143P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Fukushima2017,
   author = {{Fukushima}, T. and {To}, S. and {Asano}, K. and {Fujita}, Y.
	},
    title = "{Temporal Evolution of the Gamma-ray Burst Afterglow Spectrum for an Observer: GeV-TeV Synchrotron Self-Compton Light Curve}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1706.07537},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 130427A, radiation mechanisms: non-thermal},
     year = 2017,
    month = aug,
   volume = 844,
      eid = {92},
    pages = {92},
      doi = {10.3847/1538-4357/aa7b83},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...844...92F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{080916C,
   author = {{Abdo}, A.~A. and {Ackermann}, M. and {Arimoto}, M. and {Asano}, K. and 
	{Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Band}, D.~L. and {Barbiellini}, G. and et al.},
    title = "{Fermi Observations of High-Energy Gamma-Ray Emission from GRB 080916C}",
  journal = {Science},
     year = 2009,
    month = mar,
   volume = 323,
    pages = {1688},
      doi = {10.1126/science.1169101},
   adsurl = {http://adsabs.harvard.edu/abs/2009Sci...323.1688A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Greiner2009,
   author = {{Greiner}, J. and {Clemens}, C. and {Kr{\"u}hler}, T. and {von Kienlin}, A. and 
	{Rau}, A. and {Sari}, R. and {Fox}, D.~B. and {Kawai}, N. and 
	{Afonso}, P. and {Ajello}, M. and {Berger}, E. and {Cenko}, S.~B. and 
	{Cucchiara}, A. and {Filgas}, R. and {Klose}, S. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and 
	{Lichti}, G.~G. and {L{\"o}w}, S. and {McBreen}, S. and {Nagayama}, T. and 
	{Rossi}, A. and {Sato}, S. and {Szokoly}, G. and {Yolda{\c s}}, A. and 
	{Zhang}, X.-L.},
    title = "{The redshift and afterglow of the extremely energetic gamma-ray burst GRB 080916C}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0902.0761},
 primaryClass = "astro-ph.HE",
 keywords = {techniques: photometric, gamma rays: bursts},
     year = 2009,
    month = apr,
   volume = 498,
    pages = {89-94},
      doi = {10.1051/0004-6361/200811571},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...498...89G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Gao2009,
   author = {{Gao}, W.-H. and {Mao}, J. and {Xu}, D. and {Fan}, Y.-Z.},
    title = "{GRB 080916C and GRB 090510: The High-Energy Emission and the Afterglow}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0908.3975},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: bursts, plasmas, radiation mechanisms: non-thermal},
     year = 2009,
    month = nov,
   volume = 706,
    pages = {L33-L36},
      doi = {10.1088/0004-637X/706/1/L33},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...706L..33G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{090510A,
   author = {{Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and 
	{Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and 
	{Brigida}, M. and {Bruel}, P. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Charles}, E. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and 
	{Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and 
	{Dermer}, C.~D. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Focke}, W.~B. and 
	{Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and 
	{Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and 
	{Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and 
	{Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and 
	{Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and 
	{Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and 
	{Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and 
	{Kawai}, N. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and 
	{Latronico}, L. and {Lemoine-Goumard}, M. and {Llena Garde}, M. and 
	{Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and 
	{Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and 
	{Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and 
	{Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and 
	{Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and 
	{Nakajima}, H. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and 
	{Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Preece}, R. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Ritz}, S. and {Rodriguez}, A.~Y. and {Roth}, M. and 
	{Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and 
	{Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and 
	{Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and 
	{Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and 
	{Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and 
	{Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and 
	{Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and 
	{van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and 
	{Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and 
	{Wilson-Hodge}, C. and {Winer}, B.~L. and {Wu}, X.~F. and {Yamazaki}, R. and 
	{Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
    title = "{Fermi Observations of GRB 090510: A Short-Hard Gamma-ray Burst with an Additional, Hard Power-law Component from 10 keV TO GeV Energies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1005.2141},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal},
     year = 2010,
    month = jun,
   volume = 716,
    pages = {1178-1190},
      doi = {10.1088/0004-637X/716/2/1178},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716.1178A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fraija2016,
   author = {{Fraija}, N. and {Lee}, W.~H. and {Veres}, P. and {Barniol Duran}, R.
	},
    title = "{Modeling the Early Afterglow in the Short and Hard GRB 090510}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1608.01420},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090510, ISM: general, magnetic fields, radiation mechanisms: non-thermal },
     year = 2016,
    month = nov,
   volume = 831,
      eid = {22},
    pages = {22},
      doi = {10.3847/0004-637X/831/1/22},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...831...22F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Pasquale2010,
   author = {{De Pasquale}, M. and {Schady}, P. and {Kuin}, N.~P.~M. and 
	{Page}, M.~J. and {Curran}, P.~A. and {Zane}, S. and {Oates}, S.~R. and 
	{Holland}, S.~T. and {Breeveld}, A.~A. and {Hoversten}, E.~A. and 
	{Chincarini}, G. and {Grupe}, D. and {Abdo}, A.~A. and {Ackermann}, M. and 
	{Ajello}, M. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bissaldi}, E. and 
	{Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and 
	{Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and 
	{Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and 
	{Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and 
	{Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and 
	{Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chekhtman}, A. and 
	{Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and 
	{Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and {de Angelis}, A. and 
	{de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Fishman}, G. and {Focke}, W.~B. and 
	{Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and 
	{Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and 
	{Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guillemot}, L. and {Guiriec}, S. and {Harding}, A.~K. and {Hayashida}, M. and 
	{Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and 
	{J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and 
	{Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and 
	{Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and 
	{Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and 
	{Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and 
	{Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and 
	{Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and 
	{Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and 
	{Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and 
	{Moskalenko}, I.~V. and {Murgia}, S. and {Nolan}, P.~L. and 
	{Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and 
	{Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and 
	{Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and 
	{Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and 
	{Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and 
	{Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and 
	{Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and 
	{Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and 
	{Spinelli}, P. and {Stamatikos}, M. and {Starck}, J.-L. and 
	{Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and 
	{Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and 
	{Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and 
	{Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and 
	{Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and 
	{Waite}, A.~P. and {Wang}, P. and {Winer}, B.~L. and {Wood}, K.~S. and 
	{Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.
	},
    title = "{Swift and Fermi Observations of the Early Afterglow of the Short Gamma-Ray Burst 090510}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0910.1629},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB090510, relativistic processes, shock waves},
     year = 2010,
    month = feb,
   volume = 709,
    pages = {L146-L151},
      doi = {10.1088/2041-8205/709/2/L146},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...709L.146D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{090926A,
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and 
	{Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and 
	{Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and 
	{Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and 
	{Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and 
	{de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and 
	{Ferrara}, E.~C. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and 
	{Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and 
	{Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and 
	{Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashi}, K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and 
	{Hughes}, R.~E. and {Itoh}, R. and {J{\'o}hannesson}, G. and 
	{Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and 
	{Kataoka}, J. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and 
	{Latronico}, L. and {Lee}, S.-H. and {Llena Garde}, M. and {Longo}, F. and 
	{Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and 
	{Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and 
	{Michelson}, P.~F. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and 
	{Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Naumann-Godo}, M. and 
	{Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and 
	{Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and 
	{Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and 
	{Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and 
	{Ripken}, J. and {Ritz}, S. and {Roth}, M. and {Ryde}, F. and 
	{Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and 
	{Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and 
	{Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and 
	{Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and 
	{Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Tanaka}, Y. and 
	{Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Tierney}, D. and 
	{Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and 
	{van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and 
	{Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and 
	{Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and 
	{Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and 
	{Ziegler}, M.},
    title = "{Detection of a Spectral Break in the Extra Hard Component of GRB 090926A}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1101.2082},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090926A},
     year = 2011,
    month = mar,
   volume = 729,
      eid = {114},
    pages = {114},
      doi = {10.1088/0004-637X/729/2/114},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...729..114A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cenko2011,
   author = {{Cenko}, S.~B. and {Frail}, D.~A. and {Harrison}, F.~A. and 
	{Haislip}, J.~B. and {Reichart}, D.~E. and {Butler}, N.~R. and 
	{Cobb}, B.~E. and {Cucchiara}, A. and {Berger}, E. and {Bloom}, J.~S. and 
	{Chandra}, P. and {Fox}, D.~B. and {Perley}, D.~A. and {Prochaska}, J.~X. and 
	{Filippenko}, A.~V. and {Glazebrook}, K. and {Ivarsen}, K.~M. and 
	{Kasliwal}, M.~M. and {Kulkarni}, S.~R. and {LaCluyze}, A.~P. and 
	{Lopez}, S. and {Morgan}, A.~N. and {Pettini}, M. and {Rana}, V.~R.
	},
    title = "{Afterglow Observations of Fermi Large Area Telescope Gamma-ray Bursts and the Emerging Class of Hyper-energetic Events}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1004.2900},
 primaryClass = "astro-ph.HE",
 keywords = {cosmology: observations, gamma-ray burst: general, radio continuum: general},
     year = 2011,
    month = may,
   volume = 732,
      eid = {29},
    pages = {29},
      doi = {10.1088/0004-637X/732/1/29},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...732...29C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yassine2017,
   author = {{Yassine}, M. and {Piron}, F. and {Mochkovitch}, R. and {Daigne}, F.
	},
    title = "{Time evolution of the spectral break in the high-energy extra component of GRB 090926A}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1705.03384},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090926A, radiation mechanisms: non-thermal},
     year = 2017,
    month = oct,
   volume = 606,
      eid = {A93},
    pages = {A93},
      doi = {10.1051/0004-6361/201630353},
   adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...606A..93Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{130427A,
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and 
	{Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and 
	{Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and 
	{Bissaldi}, E. and {Bonamente}, E. and {Bregeon}, J. and {Brigida}, M. and 
	{Bruel}, P. and {Buehler}, R. and {Burgess}, J.~M. and {Buson}, S. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Cecchi}, C. and {Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and 
	{Cheung}, C.~C. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and 
	{Claus}, R. and {Cleveland}, W. and {Cohen-Tanugi}, J. and {Collazzi}, A. and 
	{Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and 
	{Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {DeKlotz}, M. and 
	{de Palma}, F. and {Dermer}, C.~D. and {Desiante}, R. and {Diekmann}, A. and 
	{Di Venere}, L. and {Drell}, P.~S. and {Drlica-Wagner}, A. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Finke}, J. and 
	{Fitzpatrick}, G. and {Focke}, W.~B. and {Franckowiak}, A. and 
	{Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and 
	{Gehrels}, N. and {Germani}, S. and {Gibby}, M. and {Giglietto}, N. and 
	{Giles}, M. and {Giordano}, F. and {Giroletti}, M. and {Godfrey}, G. and 
	{Granot}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Gruber}, D. and 
	{Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and 
	{Inoue}, Y. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, W.~N. and 
	{Kawano}, T. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and 
	{Kuss}, M. and {Lande}, J. and {Larsson}, S. and {Latronico}, L. and 
	{Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and 
	{Mayer}, M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and 
	{Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Ohno}, M. and 
	{Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orienti}, M. and 
	{Paneque}, D. and {Pelassa}, V. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and 
	{Petrosian}, V. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and 
	{Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and 
	{Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ritz}, S. and 
	{Roth}, M. and {Ryde}, F. and {Sartori}, A. and {Parkinson}, P.~M.~S. and 
	{Scargle}, J.~D. and {Schulz}, A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and 
	{Sonbas}, E. and {Spandre}, G. and {Spinelli}, P. and {Tajima}, H. and 
	{Takahashi}, H. and {Thayer}, J.~G. and {Thayer}, J.~B. and 
	{Thompson}, D.~J. and {Tibaldo}, L. and {Tinivella}, M. and 
	{Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Usher}, T.~L. and 
	{Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and 
	{Vitale}, V. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and 
	{Younes}, G. and {Yu}, H.-F. and {Zhu}, S.~J. and {Bhat}, P.~N. and 
	{Briggs}, M.~S. and {Byrne}, D. and {Foley}, S. and {Goldstein}, A. and 
	{Jenke}, P. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and 
	{Meegan}, C. and {Paciesas}, W.~S. and {Preece}, R. and {Rau}, A. and 
	{Tierney}, D. and {van der Horst}, A.~J. and {von Kienlin}, A. and 
	{Wilson-Hodge}, C. and {Xiong}, S. and {Cusumano}, G. and {La Parola}, V. and 
	{Cummings}, J.~R.},
    title = "{Fermi-LAT Observations of the Gamma-Ray Burst GRB 130427A}",
  journal = {Science},
archivePrefix = "arXiv",
   eprint = {1311.5623},
 primaryClass = "astro-ph.HE",
     year = 2014,
    month = jan,
   volume = 343,
    pages = {42-47},
      doi = {10.1126/science.1242353},
   adsurl = {http://adsabs.harvard.edu/abs/2014Sci...343...42A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Perley2014,
   author = {{Perley}, D.~A. and {Cenko}, S.~B. and {Corsi}, A. and {Tanvir}, N.~R. and 
	{Levan}, A.~J. and {Kann}, D.~A. and {Sonbas}, E. and {Wiersema}, K. and 
	{Zheng}, W. and {Zhao}, X.-H. and {Bai}, J.-M. and {Bremer}, M. and 
	{Castro-Tirado}, A.~J. and {Chang}, L. and {Clubb}, K.~I. and 
	{Frail}, D. and {Fruchter}, A. and {G{\"o}{\u g}{\"u}{\c s}}, E. and 
	{Greiner}, J. and {G{\"u}ver}, T. and {Horesh}, A. and {Filippenko}, A.~V. and 
	{Klose}, S. and {Mao}, J. and {Morgan}, A.~N. and {Pozanenko}, A.~S. and 
	{Schmidl}, S. and {Stecklum}, B. and {Tanga}, M. and {Volnova}, A.~A. and 
	{Volvach}, A.~E. and {Wang}, J.-G. and {Winters}, J.-M. and 
	{Xin}, Y.-X.},
    title = "{The Afterglow of GRB 130427A from 1 to 10$^{16}$ GHz}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1307.4401},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 130427A, radiation mechanisms: non-thermal},
     year = 2014,
    month = jan,
   volume = 781,
      eid = {37},
    pages = {37},
      doi = {10.1088/0004-637X/781/1/37},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...781...37P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Panaitescu2013,
   author = {{Panaitescu}, A. and {Vestrand}, W.~T. and {Wo{\'z}niak}, P.
	},
    title = "{An external-shock model for gamma-ray burst afterglow 130427A}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1311.5867},
 primaryClass = "astro-ph.HE",
 keywords = {radiation mechanisms: non-thermal, relativistic processes, shock waves},
     year = 2013,
    month = dec,
   volume = 436,
    pages = {3106-3111},
      doi = {10.1093/mnras/stt1792},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.436.3106P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pasquale2016,
   author = {{De Pasquale}, M. and {Page}, M.~J. and {Kann}, D.~A. and {Oates}, S.~R. and 
	{Schulze}, S. and {Zhang}, B. and {Cano}, Z. and {Gendre}, B. and 
	{Malesani}, D. and {Rossi}, A. and {Troja}, E. and {Piro}, L. and 
	{Bo{\"e}r}, M. and {Stratta}, G. and {Gehrels}, N.},
    title = "{The 80 Ms follow-up of the X-ray afterglow of GRB 130427A challenges the standard forward shock model}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1602.04158},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 130427A},
     year = 2016,
    month = oct,
   volume = 462,
    pages = {1111-1122},
      doi = {10.1093/mnras/stw1704},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.462.1111D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Fan2013,
   author = {{Fan}, Y.-Z. and {Tam}, P.~H.~T. and {Zhang}, F.-W. and {Liang}, Y.-F. and 
	{He}, H.-N. and {Zhou}, B. and {Yang}, R.-Z. and {Jin}, Z.-P. and 
	{Wei}, D.-M.},
    title = "{High-energy Emission of GRB 130427A: Evidence for Inverse Compton Radiation}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1305.1261},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: general, radiation mechanisms: non-thermal },
     year = 2013,
    month = oct,
   volume = 776,
      eid = {95},
    pages = {95},
      doi = {10.1088/0004-637X/776/2/95},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...776...95F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Liu2013,
   author = {{Liu}, R.-Y. and {Wang}, X.-Y. and {Wu}, X.-F.},
    title = "{Interpretation of the Unprecedentedly Long-lived High-energy Emission of GRB 130427A}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1306.5207},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 130427A, radiation mechanisms: non-thermal },
     year = 2013,
    month = aug,
   volume = 773,
      eid = {L20},
    pages = {L20},
      doi = {10.1088/2041-8205/773/2/L20},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...773L..20L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sari2001,
   author = {{Sari}, R. and {Esin}, A.~A.},
    title = "{On the Synchrotron Self-Compton Emission from Relativistic Shocks and Its Implications for Gamma-Ray Burst Afterglows}",
  journal = {\apj},
   eprint = {astro-ph/0005253},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
     year = 2001,
    month = feb,
   volume = 548,
    pages = {787-799},
      doi = {10.1086/319003},
   adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...548..787S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Panaitescu2000,
   author = {{Panaitescu}, A. and {Kumar}, P.},
    title = "{Analytic Light Curves of Gamma-Ray Burst Afterglows: Homogeneous versus Wind External Media}",
  journal = {\apj},
   eprint = {astro-ph/0003246},
 keywords = {Gamma Rays: Bursts, Methods: Analytical, Radiation Mechanisms: Nonthermal},
     year = 2000,
    month = nov,
   volume = 543,
    pages = {66-76},
      doi = {10.1086/317090},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...543...66P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Petropoulou2009,
   author = {{Petropoulou}, M. and {Mastichiadis}, A.},
    title = "{On the multiwavelength emission from gamma ray burst afterglows}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0909.0208},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: bursts, acceleration of particles, radiation mechanisms: non-thermal},
     year = 2009,
    month = nov,
   volume = 507,
    pages = {599-610},
      doi = {10.1051/0004-6361/200912970},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...507..599P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pennanen2014,
   author = {{Pennanen}, T. and {Vurm}, I. and {Poutanen}, J.},
    title = "{Simulations of gamma-ray burst afterglows with a relativistic kinetic code}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1403.5506},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, methods: numerical},
     year = 2014,
    month = apr,
   volume = 564,
      eid = {A77},
    pages = {A77},
      doi = {10.1051/0004-6361/201322520},
   adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...564A..77P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Lemoine2015,
   author = {{Lemoine}, M.},
    title = "{The synchrotron self-Compton spectrum of relativistic blast waves at large Y}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1508.07830},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, shock waves, gamma-ray burst: general},
     year = 2015,
    month = nov,
   volume = 453,
    pages = {3772-3784},
      doi = {10.1093/mnras/stv1800},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.453.3772L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{LAT,
   author = {{Atwood}, W.~B. and {Abdo}, A.~A. and {Ackermann}, M. and {Althouse}, W. and 
	{Anderson}, B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Band}, D.~L. and {Barbiellini}, G. and et al.},
    title = "{The Large Area Telescope on the Fermi Gamma-Ray Space Telescope Mission}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0902.1089},
 primaryClass = "astro-ph.IM",
 keywords = {cosmic rays, galaxies: active, Galaxy: general, gamma rays: observations, Sun: X-rays, gamma rays, telescopes},
     year = 2009,
    month = jun,
   volume = 697,
    pages = {1071-1102},
      doi = {10.1088/0004-637X/697/2/1071},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...697.1071A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{GBM,
   author = {{Meegan}, C. and {Lichti}, G. and {Bhat}, P.~N. and {Bissaldi}, E. and 
	{Briggs}, M.~S. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G. and 
	{Greiner}, J. and {Hoover}, A.~S. and {van der Horst}, A.~J. and 
	{von Kienlin}, A. and {Kippen}, R.~M. and {Kouveliotou}, C. and 
	{McBreen}, S. and {Paciesas}, W.~S. and {Preece}, R. and {Steinle}, H. and 
	{Wallace}, M.~S. and {Wilson}, R.~B. and {Wilson-Hodge}, C.},
    title = "{The Fermi Gamma-ray Burst Monitor}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0908.0450},
 primaryClass = "astro-ph.IM",
 keywords = {gamma rays: bursts, instrumentation: detectors},
     year = 2009,
    month = sep,
   volume = 702,
      eid = {791-804},
    pages = {791-804},
      doi = {10.1088/0004-637X/702/1/791},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...702..791M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Zhang2016,
   author = {{Zhang}, B. and {L{\"u}}, H.-J. and {Liang}, E.-W.},
    title = "{GRB Observational Properties}",
  journal = {\ssr},
archivePrefix = "arXiv",
   eprint = {1611.01948},
 primaryClass = "astro-ph.HE",
 keywords = {Gamma-ray bursts},
     year = 2016,
    month = dec,
   volume = 202,
    pages = {3-32},
      doi = {10.1007/s11214-016-0305-9},
   adsurl = {http://adsabs.harvard.edu/abs/2016SSRv..202....3Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Band1993,
   author = {{Band}, D. and {Matteson}, J. and {Ford}, L. and {Schaefer}, B. and 
	{Palmer}, D. and {Teegarden}, B. and {Cline}, T. and {Briggs}, M. and 
	{Paciesas}, W. and {Pendleton}, G. and {Fishman}, G. and {Kouveliotou}, C. and 
	{Meegan}, C. and {Wilson}, R. and {Lestrade}, P.},
    title = "{BATSE observations of gamma-ray burst spectra. I - Spectral diversity}",
  journal = {\apj},
 keywords = {Galactic Halos, Gamma Ray Bursts, Gamma Ray Spectra, Statistical Analysis, Radiation Distribution, Transient Response},
     year = 1993,
    month = aug,
   volume = 413,
    pages = {281-292},
      doi = {10.1086/172995},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413..281B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sari1998,
   author = {{Sari}, R. and {Piran}, T. and {Narayan}, R.},
    title = "{Spectra and Light Curves of Gamma-Ray Burst Afterglows}",
  journal = {\apjl},
   eprint = {astro-ph/9712005},
 keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, SHOCK WAVES, RELATIVITY, Gamma Rays: Bursts, Hydrodynamics, Relativity, Shock Waves},
     year = 1998,
    month = apr,
   volume = 497,
    pages = {L17-L20},
      doi = {10.1086/311269},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...497L..17S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm2014,
   author = {{Uhm}, Z.~L. and {Zhang}, B.},
    title = "{Fast-cooling synchrotron radiation in a decaying magnetic field and {$\gamma$}-ray burst emission mechanism}",
  journal = {Nature Physics},
archivePrefix = "arXiv",
   eprint = {1303.2704},
 primaryClass = "astro-ph.HE",
     year = 2014,
    month = may,
   volume = 10,
    pages = {351-356},
      doi = {10.1038/nphys2932},
   adsurl = {http://adsabs.harvard.edu/abs/2014NatPh..10..351U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros1993,
   author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
    title = "{Gamma-Ray Bursts: Multiwaveband Spectral Predictions for Blast Wave Models}",
  journal = {\apjl},
   eprint = {astro-ph/9309011},
 keywords = {ACCELERATION OF PARTICLES, COSMOLOGY: MISCELLANEOUS, GALAXIES: ISM, GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, RADIATION MECHANISMS: MISCELLANEOUS},
     year = 1993,
    month = dec,
   volume = 418,
    pages = {L59},
      doi = {10.1086/187116},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...418L..59M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm2007,
   author = {{Uhm}, Z.~L. and {Beloborodov}, A.~M.},
    title = "{On the Mechanism of Gamma-Ray Burst Afterglows}",
  journal = {\apjl},
   eprint = {astro-ph/0701205},
 keywords = {Gamma Rays: Bursts, Hydrodynamics, Radiation Mechanisms: Nonthermal, Relativity, Shock Waves},
     year = 2007,
    month = aug,
   volume = 665,
    pages = {L93-L96},
      doi = {10.1086/519837},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...665L..93U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Vianello2017,
   author = {{Vianello}, G. and {Gill}, R. and {Granot}, J. and {Omodei}, N. and 
	{Cohen-Tanugi}, J. and {Longo}, F.},
    title = "{The Bright and the Slow -- GRBs 100724B $\backslash${\amp} 160509A with high-energy cutoffs at $\lesssim100\;$MeV}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1706.01481},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2017,
    month = jun,
   adsurl = {http://adsabs.harvard.edu/abs/2017arXiv170601481V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Oganesyan2017,
   author = {{Oganesyan}, G. and {Nava}, L. and {Ghirlanda}, G. and {Celotti}, A.
	},
    title = "{Detection of Low-energy Breaks in Gamma-Ray Burst Prompt Emission Spectra}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1709.04689},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal},
     year = 2017,
    month = sep,
   volume = 846,
      eid = {137},
    pages = {137},
      doi = {10.3847/1538-4357/aa831e},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...846..137O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ackermann2011,
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and 
	{Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and 
	{Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and 
	{Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and 
	{Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and 
	{de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and 
	{Ferrara}, E.~C. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and 
	{Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and 
	{Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and 
	{Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashi}, K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and 
	{Hughes}, R.~E. and {Itoh}, R. and {J{\'o}hannesson}, G. and 
	{Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and 
	{Kataoka}, J. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and 
	{Latronico}, L. and {Lee}, S.-H. and {Llena Garde}, M. and {Longo}, F. and 
	{Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and 
	{Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and 
	{Michelson}, P.~F. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and 
	{Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Naumann-Godo}, M. and 
	{Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and 
	{Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and 
	{Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and 
	{Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and 
	{Ripken}, J. and {Ritz}, S. and {Roth}, M. and {Ryde}, F. and 
	{Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and 
	{Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and 
	{Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and 
	{Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and 
	{Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Tanaka}, Y. and 
	{Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Tierney}, D. and 
	{Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and 
	{van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and 
	{Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and 
	{Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and 
	{Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and 
	{Ziegler}, M.},
    title = "{Detection of a Spectral Break in the Extra Hard Component of GRB 090926A}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1101.2082},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090926A},
     year = 2011,
    month = mar,
   volume = 729,
      eid = {114},
    pages = {114},
      doi = {10.1088/0004-637X/729/2/114},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...729..114A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ackermann2010,
   author = {{Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and 
	{Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and 
	{Brigida}, M. and {Bruel}, P. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Charles}, E. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and 
	{Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and 
	{Dermer}, C.~D. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Focke}, W.~B. and 
	{Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and 
	{Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and 
	{Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and 
	{Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and 
	{Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and 
	{Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and 
	{Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and 
	{Kawai}, N. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and 
	{Latronico}, L. and {Lemoine-Goumard}, M. and {Llena Garde}, M. and 
	{Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and 
	{Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and 
	{Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and 
	{Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and 
	{Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and 
	{Nakajima}, H. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and 
	{Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Preece}, R. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Ritz}, S. and {Rodriguez}, A.~Y. and {Roth}, M. and 
	{Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and 
	{Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and 
	{Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and 
	{Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and 
	{Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and 
	{Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and 
	{Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and 
	{van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and 
	{Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and 
	{Wilson-Hodge}, C. and {Winer}, B.~L. and {Wu}, X.~F. and {Yamazaki}, R. and 
	{Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
    title = "{Fermi Observations of GRB 090510: A Short-Hard Gamma-ray Burst with an Additional, Hard Power-law Component from 10 keV TO GeV Energies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1005.2141},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal},
     year = 2010,
    month = jun,
   volume = 716,
    pages = {1178-1190},
      doi = {10.1088/0004-637X/716/2/1178},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716.1178A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Asano2009,
   author = {{Asano}, K. and {Guiriec}, S. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Hadronic Models for the Extra Spectral Component in the Short GRB 090510}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0909.0306},
 primaryClass = "astro-ph.HE",
 keywords = {cosmic rays, gamma rays: bursts, gamma rays: theory, radiation mechanisms: non-thermal},
     year = 2009,
    month = nov,
   volume = 705,
    pages = {L191-L194},
      doi = {10.1088/0004-637X/705/2/L191},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...705L.191A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Piran2009,
   author = {{Piran}, T. and {Sari}, R. and {Zou}, Y.-C.},
    title = "{Observational limits on inverse Compton processes in gamma-ray bursts}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0807.3954},
 keywords = {radiation mechanisms: non-thermal , ISM: jets and outflows , gamma-rays: bursts},
     year = 2009,
    month = mar,
   volume = 393,
    pages = {1107-1113},
      doi = {10.1111/j.1365-2966.2008.14198.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.393.1107P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{GRB130427A,
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and 
	{Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and 
	{Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and 
	{Bissaldi}, E. and {Bonamente}, E. and {Bregeon}, J. and {Brigida}, M. and 
	{Bruel}, P. and {Buehler}, R. and {Burgess}, J.~M. and {Buson}, S. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Cecchi}, C. and {Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and 
	{Cheung}, C.~C. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and 
	{Claus}, R. and {Cleveland}, W. and {Cohen-Tanugi}, J. and {Collazzi}, A. and 
	{Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and 
	{Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {DeKlotz}, M. and 
	{de Palma}, F. and {Dermer}, C.~D. and {Desiante}, R. and {Diekmann}, A. and 
	{Di Venere}, L. and {Drell}, P.~S. and {Drlica-Wagner}, A. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Finke}, J. and 
	{Fitzpatrick}, G. and {Focke}, W.~B. and {Franckowiak}, A. and 
	{Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and 
	{Gehrels}, N. and {Germani}, S. and {Gibby}, M. and {Giglietto}, N. and 
	{Giles}, M. and {Giordano}, F. and {Giroletti}, M. and {Godfrey}, G. and 
	{Granot}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Gruber}, D. and 
	{Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and 
	{Inoue}, Y. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, W.~N. and 
	{Kawano}, T. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and 
	{Kuss}, M. and {Lande}, J. and {Larsson}, S. and {Latronico}, L. and 
	{Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and 
	{Mayer}, M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and 
	{Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Ohno}, M. and 
	{Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orienti}, M. and 
	{Paneque}, D. and {Pelassa}, V. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and 
	{Petrosian}, V. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and 
	{Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and 
	{Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ritz}, S. and 
	{Roth}, M. and {Ryde}, F. and {Sartori}, A. and {Parkinson}, P.~M.~S. and 
	{Scargle}, J.~D. and {Schulz}, A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and 
	{Sonbas}, E. and {Spandre}, G. and {Spinelli}, P. and {Tajima}, H. and 
	{Takahashi}, H. and {Thayer}, J.~G. and {Thayer}, J.~B. and 
	{Thompson}, D.~J. and {Tibaldo}, L. and {Tinivella}, M. and 
	{Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Usher}, T.~L. and 
	{Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and 
	{Vitale}, V. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and 
	{Younes}, G. and {Yu}, H.-F. and {Zhu}, S.~J. and {Bhat}, P.~N. and 
	{Briggs}, M.~S. and {Byrne}, D. and {Foley}, S. and {Goldstein}, A. and 
	{Jenke}, P. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and 
	{Meegan}, C. and {Paciesas}, W.~S. and {Preece}, R. and {Rau}, A. and 
	{Tierney}, D. and {van der Horst}, A.~J. and {von Kienlin}, A. and 
	{Wilson-Hodge}, C. and {Xiong}, S. and {Cusumano}, G. and {La Parola}, V. and 
	{Cummings}, J.~R.},
    title = "{Fermi-LAT Observations of the Gamma-Ray Burst GRB 130427A}",
  journal = {Science},
archivePrefix = "arXiv",
   eprint = {1311.5623},
 primaryClass = "astro-ph.HE",
     year = 2014,
    month = jan,
   volume = 343,
    pages = {42-47},
      doi = {10.1126/science.1242353},
   adsurl = {http://adsabs.harvard.edu/abs/2014Sci...343...42A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Catalog2013(LAT),
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and 
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Bhat}, P.~N. and {Bissaldi}, E. and 
	{Bloom}, E.~D. and {Bonamente}, E. and {Bonnell}, J. and {Bouvier}, A. and 
	{Brandt}, T.~J. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and 
	{Buehler}, R. and {Burgess}, J.~M. and {Buson}, S. and {Byrne}, D. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Cecchi}, C. and {Charles}, E. and {Chaves}, R.~C.~G. and {Chekhtman}, A. and 
	{Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and 
	{Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and 
	{Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {de Palma}, F. and 
	{Dermer}, C.~D. and {Desiante}, R. and {Digel}, S.~W. and {Dingus}, B.~L. and 
	{Di Venere}, L. and {Drell}, P.~S. and {Drlica-Wagner}, A. and 
	{Dubois}, R. and {Favuzzi}, C. and {Ferrara}, E.~C. and {Fitzpatrick}, G. and 
	{Foley}, S. and {Franckowiak}, A. and {Fukazawa}, Y. and {Fusco}, P. and 
	{Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and 
	{Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and 
	{Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and 
	{Grenier}, I.~A. and {Grove}, J.~E. and {Gruber}, D. and {Guiriec}, S. and 
	{Hadasch}, D. and {Hanabata}, Y. and {Hayashida}, M. and {Horan}, D. and 
	{Hou}, X. and {Hughes}, R.~E. and {Inoue}, Y. and {Jackson}, M.~S. and 
	{Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and 
	{Johnson}, W.~N. and {Kamae}, T. and {Kataoka}, J. and {Kawano}, T. and 
	{Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and 
	{Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Larsson}, S. and 
	{Latronico}, L. and {Lee}, S.-H. and {Longo}, F. and {Loparco}, F. and 
	{Lovellette}, M.~N. and {Lubrano}, P. and {Massaro}, F. and 
	{Mayer}, M. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and 
	{Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and 
	{Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Nymark}, T. and 
	{Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orienti}, M. and 
	{Orlando}, E. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and 
	{Pelassa}, V. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and 
	{Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Preece}, R. and 
	{Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and 
	{Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and 
	{Reposeur}, T. and {Ritz}, S. and {Romoli}, C. and {Roth}, M. and 
	{Ryde}, F. and {Saz Parkinson}, P.~M. and {Schalk}, T.~L. and 
	{Sgr{\`o}}, C. and {Siskind}, E.~J. and {Sonbas}, E. and {Spandre}, G. and 
	{Spinelli}, P. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and 
	{Takeuchi}, Y. and {Tanaka}, Y. and {Thayer}, J.~G. and {Thayer}, J.~B. and 
	{Thompson}, D.~J. and {Tibaldo}, L. and {Tierney}, D. and {Tinivella}, M. and 
	{Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Tronconi}, V. and 
	{Usher}, T.~L. and {Vandenbroucke}, J. and {van der Horst}, A.~J. and 
	{Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {von Kienlin}, A. and 
	{Winer}, B.~L. and {Wood}, K.~S. and {Wood}, M. and {Xiong}, S. and 
	{Yang}, Z.},
    title = "{The First Fermi-LAT Gamma-Ray Burst Catalog}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1303.2908},
 primaryClass = "astro-ph.HE",
 keywords = {catalogs, gamma-ray burst: general, methods: data analysis },
     year = 2013,
    month = nov,
   volume = 209,
      eid = {11},
    pages = {11},
      doi = {10.1088/0067-0049/209/1/11},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJS..209...11A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Catalog2014,
   author = {{Gruber}, D. and {Goldstein}, A. and {Weller von Ahlefeld}, V. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and 
	{Byrne}, D. and {Cleveland}, W.~H. and {Connaughton}, V. and 
	{Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and 
	{Gibby}, M. and {Giles}, M.~M. and {Greiner}, J. and {Guiriec}, S. and 
	{van der Horst}, A.~J. and {von Kienlin}, A. and {Kouveliotou}, C. and 
	{Layden}, E. and {Lin}, L. and {Meegan}, C.~A. and {McGlynn}, S. and 
	{Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R.~D. and 
	{Rau}, A. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and 
	{Yu}, H.-F.},
    title = "{The Fermi GBM Gamma-Ray Burst Spectral Catalog: Four Years of Data}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1401.5069},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: data analysis},
     year = 2014,
    month = mar,
   volume = 211,
      eid = {12},
    pages = {12},
      doi = {10.1088/0067-0049/211/1/12},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJS..211...12G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Guiriec2011,
   author = {{Guiriec}, S. and {Connaughton}, V. and {Briggs}, M.~S. and 
	{Burgess}, M. and {Ryde}, F. and {Daigne}, F. and {M{\'e}sz{\'a}ros}, P. and 
	{Goldstein}, A. and {McEnery}, J. and {Omodei}, N. and {Bhat}, P.~N. and 
	{Bissaldi}, E. and {Camero-Arranz}, A. and {Chaplin}, V. and 
	{Diehl}, R. and {Fishman}, G. and {Foley}, S. and {Gibby}, M. and 
	{Giles}, M.~M. and {Greiner}, J. and {Gruber}, D. and {von Kienlin}, A. and 
	{Kippen}, M. and {Kouveliotou}, C. and {McBreen}, S. and {Meegan}, C.~A. and 
	{Paciesas}, W. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and 
	{van der Horst}, A.~J. and {Wilson-Hodge}, C.},
    title = "{Detection of a Thermal Spectral Component in the Prompt Emission of GRB 100724B}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1010.4601},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, gamma-ray burst: individual: GRB 1000724B, gamma rays: stars, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2011,
    month = feb,
   volume = 727,
      eid = {L33},
    pages = {L33},
      doi = {10.1088/2041-8205/727/2/L33},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...727L..33G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Guiriec2010,
   author = {{Guiriec}, S. and {Briggs}, M.~S. and {Connaugthon}, V. and 
	{Kara}, E. and {Daigne}, F. and {Kouveliotou}, C. and {van der Horst}, A.~J. and 
	{Paciesas}, W. and {Meegan}, C.~A. and {Bhat}, P.~N. and {Foley}, S. and 
	{Bissaldi}, E. and {Burgess}, M. and {Chaplin}, V. and {Diehl}, R. and 
	{Fishman}, G. and {Gibby}, M. and {Giles}, M.~M. and {Goldstein}, A. and 
	{Greiner}, J. and {Gruber}, D. and {von Kienlin}, A. and {Kippen}, M. and 
	{McBreen}, S. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and 
	{Wilson-Hodge}, C.},
    title = "{Time-resolved Spectroscopy of the Three Brightest and Hardest Short Gamma-ray Bursts Observed with the Fermi Gamma-ray Burst Monitor}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1009.5045},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma rays: general, radiation mechanisms: non-thermal},
     year = 2010,
    month = dec,
   volume = 725,
    pages = {225-241},
      doi = {10.1088/0004-637X/725/1/225},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...725..225G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Guiriec2013,
   author = {{Guiriec}, S. and {Daigne}, F. and {Hasco{\"e}t}, R. and {Vianello}, G. and 
	{Ryde}, F. and {Mochkovitch}, R. and {Kouveliotou}, C. and {Xiong}, S. and 
	{Bhat}, P.~N. and {Foley}, S. and {Gruber}, D. and {Burgess}, J.~M. and 
	{McGlynn}, S. and {McEnery}, J. and {Gehrels}, N.},
    title = "{Evidence for a Photospheric Component in the Prompt Emission of the Short GRB 120323A and Its Effects on the GRB Hardness-Luminosity Relation}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1210.7252},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, cosmology: miscellaneous, gamma-ray burst: individual: GRB 120323A, gamma rays: stars, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2013,
    month = jun,
   volume = 770,
      eid = {32},
    pages = {32},
      doi = {10.1088/0004-637X/770/1/32},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...770...32G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Guiriec2015a,
   author = {{Guiriec}, S. and {Kouveliotou}, C. and {Daigne}, F. and {Zhang}, B. and 
	{Hasco{\"e}t}, R. and {Nemmen}, R.~S. and {Thompson}, D.~J. and 
	{Bhat}, P.~N. and {Gehrels}, N. and {Gonzalez}, M.~M. and {Kaneko}, Y. and 
	{McEnery}, J. and {Mochkovitch}, R. and {Racusin}, J.~L. and 
	{Ryde}, F. and {Sacahui}, J.~R. and {{\"U}nsal}, A.~M.},
    title = "{Toward a Better Understanding of the GRB Phenomenon: a New Model for GRB Prompt Emission and its Effects on the New L$_{i}$$^{NT}$- E$_{peak,i}$$^{rest,NT}$ Relation}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1501.07028},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, black hole physics, distance scale, gamma-ray burst: general, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2015,
    month = jul,
   volume = 807,
      eid = {148},
    pages = {148},
      doi = {10.1088/0004-637X/807/2/148},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...807..148G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Guiriec2015b,
   author = {{Guiriec}, S. and {Mochkovitch}, R. and {Piran}, T. and {Daigne}, F. and 
	{Kouveliotou}, C. and {Racusin}, J. and {Gehrels}, N. and {McEnery}, J.
	},
    title = "{GRB 131014A: A Laboratory for Studying the Thermal-like and Non-thermal Emissions in Gamma-Ray Bursts, and the New L$^{nTh}$$_{i}$-E$^{nTh,rest}$$_{peak,i}$ Relation}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1507.06976},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, black hole physics, distance scale, gamma-ray burst: general, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2015,
    month = nov,
   volume = 814,
      eid = {10},
    pages = {10},
      doi = {10.1088/0004-637X/814/1/10},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...814...10G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Guiriec2016a,
   author = {{Guiriec}, S. and {Gonzalez}, M.~M. and {Sacahui}, J.~R. and 
	{Kouveliotou}, C. and {Gehrels}, N. and {McEnery}, J.},
    title = "{CGRO/BATSE Data Support the New Paradigm for GRB Prompt Emission and the New L$_{I}$$^{nTh}$-E$_{peak,I}$$^{nTh,rest}$ Relation}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1507.04081},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, black hole physics, distance scale, gamma-ray burst: general, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2016,
    month = mar,
   volume = 819,
      eid = {79},
    pages = {79},
      doi = {10.3847/0004-637X/819/1/79},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...819...79G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Guiriec2016b,
   author = {{Guiriec}, S. and {Kouveliotou}, C. and {Hartmann}, D.~H. and 
	{Granot}, J. and {Asano}, K. and {M{\'e}sz{\'a}ros}, P. and 
	{Gill}, R. and {Gehrels}, N. and {McEnery}, J.},
    title = "{A Unified Model for GRB Prompt Emission from Optical to {$\gamma$}-Rays: Exploring GRBs as Standard Candles}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1606.07193},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, black hole physics, distance scale, gamma-ray burst: general, radiation mechanisms: non-thermal, radiation mechanisms: thermal },
     year = 2016,
    month = nov,
   volume = 831,
      eid = {L8},
    pages = {L8},
      doi = {10.3847/2041-8205/831/1/L8},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...831L...8G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Guiriec2017,
   author = {{Guiriec}, S. and {Gehrels}, N. and {McEnery}, J. and {Kouveliotou}, C. and 
	{Hartmann}, D.~H.},
    title = "{Photospheric Emission in the Joint GBM and Konus Prompt Spectra of GRB 120323A}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1703.07846},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, gamma-ray burst: individual: GRB 120323A, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2017,
    month = sep,
   volume = 846,
      eid = {138},
    pages = {138},
      doi = {10.3847/1538-4357/aa81c2},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...846..138G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2016GCN..19676...1J,
   author = {{Jenke}, P.},
    title = "{GRB 160709A: Fermi GBM Observations.}",
  journal = {GRB Coordinates Network},
     year = 2016,
   volume = 19676,
   adsurl = {http://adsabs.harvard.edu/abs/2016GCN..19676...1J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2016GCN..19675...1G,
   author = {{Guiriec}, S. and {Vianello}, G. and {Racusin}, J.},
    title = "{GRB 160709A: Fermi-LAT detection.}",
  journal = {GRB Coordinates Network},
     year = 2016,
   volume = 19675,
   adsurl = {http://adsabs.harvard.edu/abs/2016GCN..19675...1G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2016GCN..19681...1S,
   author = {{Sakamoto}, T. and {Barthelmy}, S.~D. and {Cummings}, J.~R. and 
	{Gehrels}, N. and {Krimm}, H.~A. and {Lien}, A.~Y. and {Markwardt}, C.~B. and 
	{Palmer}, D.~M. and {Norris}, J.~P. and {Stamatikos}, M. and 
	{Ukwatta}, T.~N.},
    title = "{GRB 160709A, Swift-BAT detection and localization.}",
  journal = {GRB Coordinates Network},
     year = 2016,
   volume = 19681,
   adsurl = {http://adsabs.harvard.edu/abs/2016GCN..19681...1S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2016GCN..19677...1F,
   author = {{Frederiks}, D. and {Golenetskii}, S. and {Aptekar}, R. and 
	{Oleynik}, P. and {Ulanov}, M. and {Svinkin}, D. and {Tsvetkova}, A. and 
	{Lysenko}, A. and {Kozlova}, A. and {Cline}, T.},
    title = "{Konus-Wind observation of GRB 160709A (short/hard).}",
  journal = {GRB Coordinates Network},
     year = 2016,
   volume = 19677,
   adsurl = {http://adsabs.harvard.edu/abs/2016GCN..19677...1F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2016GCN..19701...1A,
   author = {{Asaoka}, Y. and {Yoshida}, A. and {Sakamoto}, T. and {Kawakubo}, Y. and 
	{Moriyama}, M. and {Yamada}, Y. and {Yamaoka}, K. and {Nakahira}, S. and 
	{Takahashi}, I. and {Ozawa}, S. and {Torii}, S. and {Shimizu}, Y. and 
	{Tamura}, T. and {Ishizaki}, W. and {Cherry}, M.~L. and {Ricciarini}, S. and 
	{Marrocchesi}, P.~S.},
    title = "{GRB 160709A CALET Gamma-Ray Burst Monitor detection.}",
  journal = {GRB Coordinates Network},
     year = 2016,
   volume = 19701,
   adsurl = {http://adsabs.harvard.edu/abs/2016GCN..19701...1A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2016GCN..19740...1B,
   author = {{Bhalerao}, V. and {Kumar}, V. and {Bhattacharya}, D. and {Rao}, A.~R. and 
	{Vadawale}, S.},
    title = "{GRB160709A: Astrosat CZTI detection of short GRB.}",
  journal = {GRB Coordinates Network},
     year = 2016,
   volume = 19740,
   adsurl = {http://adsabs.harvard.edu/abs/2016GCN..19740...1B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Catalog2016(GBM),
   author = {{Bhat}, P.~N. and {Meegan}, C.~A. and {von Kienlin}, A. and 
	{Paciesas}, W.~S. and {Briggs}, M.~S. and {Burgess}, J.~M. and 
	{Burns}, E. and {Chaplin}, V. and {Cleveland}, W.~H. and {Collazzi}, A.~C. and 
	{Connaughton}, V. and {Diekmann}, A.~M. and {Fitzpatrick}, G. and 
	{Gibby}, M.~H. and {Giles}, M.~M. and {Goldstein}, A.~M. and 
	{Greiner}, J. and {Jenke}, P.~A. and {Kippen}, R.~M. and {Kouveliotou}, C. and 
	{Mailyan}, B. and {McBreen}, S. and {Pelassa}, V. and {Preece}, R.~D. and 
	{Roberts}, O.~J. and {Sparke}, L.~S. and {Stanbro}, M. and {Veres}, P. and 
	{Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F. and 
	{Zhang}, B.},
    title = "{The Third Fermi GBM Gamma-Ray Burst Catalog: The First Six Years}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1603.07612},
 primaryClass = "astro-ph.HE",
 keywords = {catalogs, gamma-ray burst: general},
     year = 2016,
    month = apr,
   volume = 223,
      eid = {28},
    pages = {28},
      doi = {10.3847/0067-0049/223/2/28},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..223...28N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bissaldi2009,
   author = {{Bissaldi}, E. and {von Kienlin}, A. and {Lichti}, G. and {Steinle}, H. and 
	{Bhat}, P.~N. and {Briggs}, M.~S. and {Fishman}, G.~J. and {Hoover}, A.~S. and 
	{Kippen}, R.~M. and {Krumrey}, M. and {Gerlach}, M. and {Connaughton}, V. and 
	{Diehl}, R. and {Greiner}, J. and {van der Horst}, A.~J. and 
	{Kouveliotou}, C. and {McBreen}, S. and {Meegan}, C.~A. and 
	{Paciesas}, W.~S. and {Preece}, R.~D. and {Wilson-Hodge}, C.~A.
	},
    title = "{Ground-based calibration and characterization of the Fermi gamma-ray burst monitor detectors}",
  journal = {Experimental Astronomy},
archivePrefix = "arXiv",
   eprint = {0812.2908},
     year = 2009,
    month = may,
   volume = 24,
    pages = {47-88},
      doi = {10.1007/s10686-008-9135-4},
   adsurl = {http://adsabs.harvard.edu/abs/2009ExA....24...47B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Shen2006,
   author = {{Shen}, R. and {Kumar}, P. and {Robinson}, E.~L.},
    title = "{No universality for the electron power-law index (p) in gamma-ray bursts and other relativistic sources}",
  journal = {\mnras},
   eprint = {astro-ph/0512489},
 keywords = {acceleration of particles: shock waves: methods: statistical: gamma-rays: bursts, acceleration of particles, shock waves, methods: statistical, gamma-rays: bursts},
     year = 2006,
    month = sep,
   volume = 371,
    pages = {1441-1447},
      doi = {10.1111/j.1365-2966.2006.10768.x},
   adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.371.1441S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Curran2009,
   author = {{Curran}, P.~A. and {Starling}, R.~L.~C. and {van der Horst}, A.~J. and 
	{Wijers}, R.~A.~M.~J.},
    title = "{Testing the blast wave model with Swift GRBs}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0812.2813},
 keywords = {radiation mechanisms: non-thermal , gamma rays: bursts , X-rays: bursts},
     year = 2009,
    month = may,
   volume = 395,
    pages = {580-592},
      doi = {10.1111/j.1365-2966.2009.14578.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.395..580C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Curran2010,
   author = {{Curran}, P.~A. and {Evans}, P.~A. and {de Pasquale}, M. and 
	{Page}, M.~J. and {van der Horst}, A.~J.},
    title = "{On the Electron Energy Distribution Index of Swift Gamma-ray Burst Afterglows}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0908.0891},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, gamma-ray burst: general, methods: statistical, radiation mechanisms: non-thermal, shock waves},
     year = 2010,
    month = jun,
   volume = 716,
    pages = {L135-L139},
      doi = {10.1088/2041-8205/716/2/L135},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716L.135C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Starling2008,
   author = {{Starling}, R.~L.~C. and {van der Horst}, A.~J. and {Rol}, E. and 
	{Wijers}, R.~A.~M.~J. and {Kouveliotou}, C. and {Wiersema}, K. and 
	{Curran}, P.~A. and {Weltevrede}, P.},
    title = "{Gamma-Ray Burst Afterglows as Probes of Environment and Blast Wave Physics. II. The Distribution of p and Structure of the Circumburst Medium}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0704.3718},
 keywords = {gamma rays: bursts},
     year = 2008,
    month = jan,
   volume = 672,
      eid = {433-442},
    pages = {433-442},
      doi = {10.1086/521975},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...672..433S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Daigne2002,
   author = {{Daigne}, F. and {Mochkovitch}, R.},
    title = "{The expected thermal precursors of gamma-ray bursts in the internal shock model}",
  journal = {\mnras},
   eprint = {astro-ph/0207456},
 keywords = {hydrodynamics, radiation mechanisms: non-thermal, radiation mechanisms: thermal, relativity, gamma-rays: bursts},
     year = 2002,
    month = nov,
   volume = 336,
    pages = {1271-1280},
      doi = {10.1046/j.1365-8711.2002.05875.x},
   adsurl = {http://adsabs.harvard.edu/abs/2002MNRAS.336.1271D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Abdo2009a,
   author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and 
	{Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and 
	{Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and 
	{Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and 
	{Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and 
	{Bruel}, P. and {Burgess}, J.~M. and {Burrows}, D.~N. and {Buson}, S. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and 
	{Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and 
	{Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and 
	{Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {d'Elia}, V. and 
	{Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and 
	{Digel}, S.~W. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Fishman}, G. and 
	{Focke}, W.~B. and {Fortin}, P. and {Frailis}, M. and {Fukazawa}, Y. and 
	{Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and 
	{Germani}, S. and {Giavitto}, G. and {Giebels}, B. and {Giglietto}, N. and 
	{Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and 
	{Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and 
	{Johnson}, R.~P. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and 
	{Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and 
	{Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Komin}, N. and 
	{Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and 
	{Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and 
	{Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and 
	{Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and 
	{McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and 
	{Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and 
	{Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and 
	{Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and 
	{Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and 
	{Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and 
	{Panetta}, J.~H. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and 
	{Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and 
	{Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and 
	{Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and 
	{Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and 
	{Roming}, P.~W.~A. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and 
	{Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and 
	{Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and 
	{Siskind}, E.~J. and {Smith}, P.~D. and {Spinelli}, P. and {Stamatikos}, M. and 
	{Stecker}, F.~W. and {Stratta}, G. and {Strickman}, M.~S. and 
	{Suson}, D.~J. and {Swenson}, C.~A. and {Tajima}, H. and {Takahashi}, H. and 
	{Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and 
	{Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and 
	{Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and 
	{Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and 
	{Wood}, K.~S. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.
	},
    title = "{Fermi Observations of GRB 090902B: A Distinct Spectral Component in the Prompt and Delayed Emission}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0909.2470},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: bursts},
     year = 2009,
    month = nov,
   volume = 706,
    pages = {L138-L144},
      doi = {10.1088/0004-637X/706/1/L138},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...706L.138A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ackermann2014,
   author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and 
	{Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and 
	{Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and 
	{Bissaldi}, E. and {Bonamente}, E. and {Bregeon}, J. and {Brigida}, M. and 
	{Bruel}, P. and {Buehler}, R. and {Burgess}, J.~M. and {Buson}, S. and 
	{Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and 
	{Cecchi}, C. and {Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and 
	{Cheung}, C.~C. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and 
	{Claus}, R. and {Cleveland}, W. and {Cohen-Tanugi}, J. and {Collazzi}, A. and 
	{Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and 
	{Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {DeKlotz}, M. and 
	{de Palma}, F. and {Dermer}, C.~D. and {Desiante}, R. and {Diekmann}, A. and 
	{Di Venere}, L. and {Drell}, P.~S. and {Drlica-Wagner}, A. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Finke}, J. and 
	{Fitzpatrick}, G. and {Focke}, W.~B. and {Franckowiak}, A. and 
	{Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and 
	{Gehrels}, N. and {Germani}, S. and {Gibby}, M. and {Giglietto}, N. and 
	{Giles}, M. and {Giordano}, F. and {Giroletti}, M. and {Godfrey}, G. and 
	{Granot}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Gruber}, D. and 
	{Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and 
	{Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and 
	{Inoue}, Y. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, W.~N. and 
	{Kawano}, T. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and 
	{Kuss}, M. and {Lande}, J. and {Larsson}, S. and {Latronico}, L. and 
	{Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and 
	{Mayer}, M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and 
	{Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Ohno}, M. and 
	{Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orienti}, M. and 
	{Paneque}, D. and {Pelassa}, V. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and 
	{Petrosian}, V. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and 
	{Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and 
	{Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ritz}, S. and 
	{Roth}, M. and {Ryde}, F. and {Sartori}, A. and {Parkinson}, P.~M.~S. and 
	{Scargle}, J.~D. and {Schulz}, A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and 
	{Sonbas}, E. and {Spandre}, G. and {Spinelli}, P. and {Tajima}, H. and 
	{Takahashi}, H. and {Thayer}, J.~G. and {Thayer}, J.~B. and 
	{Thompson}, D.~J. and {Tibaldo}, L. and {Tinivella}, M. and 
	{Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Usher}, T.~L. and 
	{Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and 
	{Vitale}, V. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and 
	{Younes}, G. and {Yu}, H.-F. and {Zhu}, S.~J. and {Bhat}, P.~N. and 
	{Briggs}, M.~S. and {Byrne}, D. and {Foley}, S. and {Goldstein}, A. and 
	{Jenke}, P. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and 
	{Meegan}, C. and {Paciesas}, W.~S. and {Preece}, R. and {Rau}, A. and 
	{Tierney}, D. and {van der Horst}, A.~J. and {von Kienlin}, A. and 
	{Wilson-Hodge}, C. and {Xiong}, S. and {Cusumano}, G. and {La Parola}, V. and 
	{Cummings}, J.~R.},
    title = "{Fermi-LAT Observations of the Gamma-Ray Burst GRB 130427A}",
  journal = {Science},
archivePrefix = "arXiv",
   eprint = {1311.5623},
 primaryClass = "astro-ph.HE",
     year = 2014,
    month = jan,
   volume = 343,
    pages = {42-47},
      doi = {10.1126/science.1242353},
   adsurl = {http://adsabs.harvard.edu/abs/2014Sci...343...42A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Woosley1993,
   author = {{Woosley}, S.~E.},
    title = "{Gamma-ray bursts from stellar mass accretion disks around black holes}",
  journal = {\apj},
 keywords = {Accretion Disks, Black Holes (Astronomy), Gamma Ray Bursts, Stellar Evolution, Stellar Mass Accretion, Stellar Physics, Astronomical Models, Supernovae, Wolf-Rayet Stars},
     year = 1993,
    month = mar,
   volume = 405,
    pages = {273-277},
      doi = {10.1086/172359},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...405..273W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{MacFadyen1999,
   author = {{MacFadyen}, A.~I. and {Woosley}, S.~E.},
    title = "{Collapsars: Gamma-Ray Bursts and Explosions in ``Failed Supernovae''}",
  journal = {\apj},
   eprint = {astro-ph/9810274},
 keywords = {ACCRETION, ACCRETION DISKS, BLACK HOLE PHYSICS, GAMMA RAYS: BURSTS, STARS: SUPERNOVAE: GENERAL, Accretion, Accretion Disks, Black Hole Physics, Gamma Rays: Bursts, Stars: Supernovae: General},
     year = 1999,
    month = oct,
   volume = 524,
    pages = {262-289},
      doi = {10.1086/307790},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...524..262M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Woosley2006,
   author = {{Woosley}, S.~E. and {Bloom}, J.~S.},
    title = "{The Supernova Gamma-Ray Burst Connection}",
  journal = {\araa},
   eprint = {astro-ph/0609142},
     year = 2006,
    month = sep,
   volume = 44,
    pages = {507-556},
      doi = {10.1146/annurev.astro.43.072103.150558},
   adsurl = {http://adsabs.harvard.edu/abs/2006ARA%26A..44..507W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paczynski1986,
   author = {{Paczynski}, B.},
    title = "{Gamma-ray bursters at cosmological distances}",
  journal = {\apjl},
 keywords = {Astronomical Models, Cosmology, Distance, Gamma Ray Bursts, Gravitational Lenses, Black Body Radiation, Electron-Positron Plasmas, Galactic Radiation, Temporal Distribution},
     year = 1986,
    month = sep,
   volume = 308,
    pages = {L43-L46},
      doi = {10.1086/184740},
   adsurl = {http://adsabs.harvard.edu/abs/1986ApJ...308L..43P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paczynski1991,
   author = {{Paczynski}, B.},
    title = "{Cosmological gamma-ray bursts}",
  journal = {\actaa},
 keywords = {Gamma Ray Bursts, Neutron Stars, Gamma Ray Observatory, Gravitational Lenses, Milky Way Galaxy, Spectral Correlation},
     year = 1991,
   volume = 41,
    pages = {257-267},
   adsurl = {http://adsabs.harvard.edu/abs/1991AcA....41..257P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rosswog1999,
   author = {{Rosswog}, S. and {Liebend{\"o}rfer}, M. and {Thielemann}, F.-K. and 
	{Davies}, M.~B. and {Benz}, W. and {Piran}, T.},
    title = "{Mass ejection in neutron star mergers}",
  journal = {\aap},
   eprint = {astro-ph/9811367},
 keywords = {HYDRODYNAMICS, STARS: BINARIES: CLOSE, STARS: NEUTRON, GAMMA RAYS: BURSTS},
     year = 1999,
    month = jan,
   volume = 341,
    pages = {499-526},
   adsurl = {http://adsabs.harvard.edu/abs/1999A%26A...341..499R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cavallo1978,
   author = {{Cavallo}, G. and {Rees}, M.~J.},
    title = "{A qualitative study of cosmic fireballs and gamma-ray bursts}",
  journal = {\mnras},
 keywords = {Bursts, Cosmic Rays, Fireballs, Gamma Rays, Electron-Positron Pairs, Luminosity, Pair Production},
     year = 1978,
    month = may,
   volume = 183,
    pages = {359-365},
      doi = {10.1093/mnras/183.3.359},
   adsurl = {http://adsabs.harvard.edu/abs/1978MNRAS.183..359C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rees1994,
   author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Unsteady outflow models for cosmological gamma-ray bursts}",
  journal = {\apjl},
   eprint = {astro-ph/9404038},
 keywords = {Compacting, Gamma Ray Bursts, Mathematical Models, Stellar Mass, Baryons, Collapse, Lorentz Contraction, Relativistic Velocity, Shock Waves},
     year = 1994,
    month = aug,
   volume = 430,
    pages = {L93-L96},
      doi = {10.1086/187446},
   adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...430L..93R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kouveliotou1993,
   author = {{Kouveliotou}, C. and {Meegan}, C.~A. and {Fishman}, G.~J. and 
	{Bhat}, N.~P. and {Briggs}, M.~S. and {Koshut}, T.~M. and {Paciesas}, W.~S. and 
	{Pendleton}, G.~N.},
    title = "{Identification of two classes of gamma-ray bursts}",
  journal = {\apjl},
 keywords = {Astronomical Catalogs, Gamma Ray Bursts, Gamma Ray Observatory, Frequency Distribution, Spatial Distribution, Transient Response},
     year = 1993,
    month = aug,
   volume = 413,
    pages = {L101-L104},
      doi = {10.1086/186969},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413L.101K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rees1992,
   author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Relativistic fireballs - Energy conversion and time-scales}",
  journal = {\mnras},
 keywords = {Compton Effect, Gamma Ray Bursts, Neutron Stars, Relativity, Stellar Envelopes, Baryons, Fireballs, Interstellar Matter, Kinetic Energy},
     year = 1992,
    month = sep,
   volume = 258,
    pages = {41P-43P},
      doi = {10.1093/mnras/258.1.41P},
   adsurl = {http://adsabs.harvard.edu/abs/1992MNRAS.258P..41R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Daigne1998,
   author = {{Daigne}, F. and {Mochkovitch}, R.},
    title = "{Gamma-ray bursts from internal shocks in a relativistic wind: temporal and spectral properties}",
  journal = {\mnras},
   eprint = {astro-ph/9801245},
 keywords = {ACCRETION, ACCRETION DISCS, RADIATION MECHANISMS: NON-THERMAL, SHOCK WAVES, GAMMA-RAYS: BURSTS},
     year = 1998,
    month = may,
   volume = 296,
    pages = {275-286},
      doi = {10.1046/j.1365-8711.1998.01305.x},
   adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.296..275D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cohen1997,
   author = {{Cohen}, E. and {Katz}, J.~I. and {Piran}, T. and {Sari}, R. and 
	{Preece}, R.~D. and {Band}, D.~L.},
    title = "{Possible Evidence for Relativistic Shocks in Gamma-Ray Bursts}",
  journal = {\apj},
   eprint = {astro-ph/9703120},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Shock Waves},
     year = 1997,
    month = oct,
   volume = 488,
    pages = {330-337},
      doi = {10.1086/304699},
   adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...488..330C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros1997,
   author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
    title = "{Optical and Long-Wavelength Afterglow from Gamma-Ray Bursts}",
  journal = {\apj},
   eprint = {astro-ph/9606043},
 keywords = {Gamma Rays: Bursts},
     year = 1997,
    month = feb,
   volume = 476,
    pages = {232-237},
      doi = {10.1086/303625},
   adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...476..232M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Preece1998,
   author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Mallozzi}, R.~S. and 
	{Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L.},
    title = "{The Synchrotron Shock Model Confronts a ``Line of Death'' in the BATSE Gamma-Ray Burst Data}",
  journal = {\apjl},
   eprint = {astro-ph/9808184},
 keywords = {GAMMA RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL, Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
     year = 1998,
    month = oct,
   volume = 506,
    pages = {L23-L26},
      doi = {10.1086/311644},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...506L..23P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Peer2006,
   author = {{Pe'er}, A. and {Zhang}, B.},
    title = "{Synchrotron Emission in Small-Scale Magnetic Fields as a Possible Explanation for Prompt Emission Spectra of Gamma-Ray Bursts}",
  journal = {\apj},
   eprint = {astro-ph/0605641},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Magnetic Fields, Plasmas, Radiation Mechanisms: Nonthermal},
     year = 2006,
    month = dec,
   volume = 653,
    pages = {454-461},
      doi = {10.1086/508681},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...653..454P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Derishev2007,
   author = {{Derishev}, E.~V.},
    title = "{Synchrotron emission in the fast cooling regime: which spectra can be explained?}",
  journal = {\apss},
   eprint = {astro-ph/0611260},
 keywords = {Radiation mechanisms: non-thermal, Gamma rays: bursts, Galaxies: active},
     year = 2007,
    month = jun,
   volume = 309,
    pages = {157-161},
      doi = {10.1007/s10509-007-9421-z},
   adsurl = {http://adsabs.harvard.edu/abs/2007Ap%26SS.309..157D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Preece2000,
   author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Mallozzi}, R.~S. and 
	{Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L.},
    title = "{The BATSE Gamma-Ray Burst Spectral Catalog. I. High Time Resolution Spectroscopy of Bright Bursts Using High Energy Resolution Data}",
  journal = {\apjs},
   eprint = {astro-ph/9908119},
 keywords = {CATALOGS, GAMMA RAYS: BURSTS, Catalogs, Gamma Rays: Bursts},
     year = 2000,
    month = jan,
   volume = 126,
    pages = {19-36},
      doi = {10.1086/313289},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJS..126...19P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Panaitescu2000,
   author = {{Panaitescu}, A. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Gamma-Ray Bursts from Upscattered Self-absorbed Synchrotron Emission}",
  journal = {\apjl},
   eprint = {astro-ph/0009309},
 keywords = {Gamma Rays: Bursts, Methods: Numerical, Radiation Mechanisms: Nonthermal},
     year = 2000,
    month = nov,
   volume = 544,
    pages = {L17-L21},
      doi = {10.1086/317301},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...544L..17P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Thompson1994,
   author = {{Thompson}, C.},
    title = "{A Model of Gamma-Ray Bursts}",
  journal = {\mnras},
     year = 1994,
    month = oct,
   volume = 270,
    pages = {480},
      doi = {10.1093/mnras/270.3.480},
   adsurl = {http://adsabs.harvard.edu/abs/1994MNRAS.270..480T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rees2005,
   author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Dissipative Photosphere Models of Gamma-Ray Bursts and X-Ray Flashes}",
  journal = {\apj},
   eprint = {astro-ph/0412702},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, X-Rays: Bursts},
     year = 2005,
    month = aug,
   volume = 628,
    pages = {847-852},
      doi = {10.1086/430818},
   adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...628..847R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros2000,
   author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
    title = "{Steep Slopes and Preferred Breaks in Gamma-Ray Burst Spectra: The Role of Photospheres and Comptonization}",
  journal = {\apj},
   eprint = {astro-ph/9908126},
 keywords = {COSMOLOGY: MISCELLANEOUS, GAMMA RAYS: BURSTS, RADIATION MECHANISMS: THERMAL},
     year = 2000,
    month = feb,
   volume = 530,
    pages = {292-298},
      doi = {10.1086/308371},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...530..292M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2011,
   author = {{Zhang}, B. and {Yan}, H.},
    title = "{The Internal-collision-induced Magnetic Reconnection and Turbulence (ICMART) Model of Gamma-ray Bursts}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1011.1197},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, magnetic fields, magnetic reconnection, turbulence},
     year = 2011,
    month = jan,
   volume = 726,
      eid = {90},
    pages = {90},
      doi = {10.1088/0004-637X/726/2/90},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...726...90Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ryde2004,
   author = {{Ryde}, F.},
    title = "{The Cooling Behavior of Thermal Pulses in Gamma-Ray Bursts}",
  journal = {\apj},
   eprint = {astro-ph/0406674},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Observations},
     year = 2004,
    month = oct,
   volume = 614,
    pages = {827-846},
      doi = {10.1086/423782},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...614..827R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghirlanda2003,
   author = {{Ghirlanda}, G. and {Celotti}, A. and {Ghisellini}, G.},
    title = "{Extremely hard GRB spectra prune down the forest of emission models}",
  journal = {\aap},
   eprint = {astro-ph/0210693},
 keywords = {gamma rays: bursts, methods: data analysis, radiation mechanisms: non-thermal},
     year = 2003,
    month = aug,
   volume = 406,
    pages = {879-892},
      doi = {10.1051/0004-6361:20030803},
   adsurl = {http://adsabs.harvard.edu/abs/2003A%26A...406..879G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros2011,
   author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
    title = "{GeV Emission from Collisional Magnetized Gamma-Ray Bursts}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1104.5025},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma rays: stars, magnetic fields, neutrinos, X-rays: stars},
     year = 2011,
    month = jun,
   volume = 733,
      eid = {L40},
    pages = {L40},
      doi = {10.1088/2041-8205/733/2/L40},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...733L..40M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghirlanda2010,
   author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Nava}, L.},
    title = "{The onset of the GeV afterglow of GRB 090510}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0909.0016},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, X-rays: general},
     year = 2010,
    month = feb,
   volume = 510,
      eid = {L7},
    pages = {L7},
      doi = {10.1051/0004-6361/200913980},
   adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...510L...7G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Corsi2010,
   author = {{Corsi}, A. and {Guetta}, D. and {Piro}, L.},
    title = "{High-energy Emission Components in the Short GRB 090510}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0911.4453},
 keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal, X-rays: bursts},
     year = 2010,
    month = sep,
   volume = 720,
    pages = {1008-1015},
      doi = {10.1088/0004-637X/720/2/1008},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...720.1008C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Razzaque2010,
   author = {{Razzaque}, S.},
    title = "{A Leptonic-Hadronic Model for the Afterglow of Gamma-ray Burst 090510}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1004.3330},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090510, relativistic processes, shock waves},
     year = 2010,
    month = nov,
   volume = 724,
    pages = {L109-L112},
      doi = {10.1088/2041-8205/724/1/L109},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...724L.109R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{DePasquale2010,
   author = {{De Pasquale}, M. and {Schady}, P. and {Kuin}, N.~P.~M. and 
	{Page}, M.~J. and {Curran}, P.~A. and {Zane}, S. and {Oates}, S.~R. and 
	{Holland}, S.~T. and {Breeveld}, A.~A. and {Hoversten}, E.~A. and 
	{Chincarini}, G. and {Grupe}, D. and {Abdo}, A.~A. and {Ackermann}, M. and 
	{Ajello}, M. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and 
	{Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bissaldi}, E. and 
	{Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and 
	{Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and 
	{Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and 
	{Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and 
	{Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and 
	{Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chekhtman}, A. and 
	{Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and 
	{Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and {de Angelis}, A. and 
	{de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and 
	{Favuzzi}, C. and {Fegan}, S.~J. and {Fishman}, G. and {Focke}, W.~B. and 
	{Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and 
	{Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and 
	{Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and 
	{Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and 
	{Guillemot}, L. and {Guiriec}, S. and {Harding}, A.~K. and {Hayashida}, M. and 
	{Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and 
	{J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and 
	{Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and 
	{Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and 
	{Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and 
	{Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and 
	{Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and 
	{Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and 
	{Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and 
	{Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and 
	{Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and 
	{Moskalenko}, I.~V. and {Murgia}, S. and {Nolan}, P.~L. and 
	{Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and 
	{Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and 
	{Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and 
	{Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and 
	{Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and 
	{Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and 
	{Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and 
	{Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and 
	{Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and 
	{Spinelli}, P. and {Stamatikos}, M. and {Starck}, J.-L. and 
	{Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and 
	{Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and 
	{Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and 
	{Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and 
	{Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and 
	{Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and 
	{Waite}, A.~P. and {Wang}, P. and {Winer}, B.~L. and {Wood}, K.~S. and 
	{Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.
	},
    title = "{Swift and Fermi Observations of the Early Afterglow of the Short Gamma-Ray Burst 090510}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0910.1629},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB090510, relativistic processes, shock waves},
     year = 2010,
    month = feb,
   volume = 709,
    pages = {L146-L151},
      doi = {10.1088/2041-8205/709/2/L146},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...709L.146D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gruber2014,
   author = {{Gruber}, D. and {Goldstein}, A. and {Weller von Ahlefeld}, V. and 
	{Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and 
	{Byrne}, D. and {Cleveland}, W.~H. and {Connaughton}, V. and 
	{Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and 
	{Gibby}, M. and {Giles}, M.~M. and {Greiner}, J. and {Guiriec}, S. and 
	{van der Horst}, A.~J. and {von Kienlin}, A. and {Kouveliotou}, C. and 
	{Layden}, E. and {Lin}, L. and {Meegan}, C.~A. and {McGlynn}, S. and 
	{Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R.~D. and 
	{Rau}, A. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and 
	{Yu}, H.-F.},
    title = "{The Fermi GBM Gamma-Ray Burst Spectral Catalog: Four Years of Data}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1401.5069},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: data analysis},
     year = 2014,
    month = mar,
   volume = 211,
      eid = {12},
    pages = {12},
      doi = {10.1088/0067-0049/211/1/12},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJS..211...12G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Axelsson2012,
   author = {{Axelsson}, M. and {Baldini}, L. and {Barbiellini}, G. and {Baring}, M.~G. and 
	{Bellazzini}, R. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and 
	{Buehler}, R. and {Caliandro}, G.~A. and {Cameron}, R.~A. and 
	{Caraveo}, P.~A. and {Cecchi}, C. and {Chaves}, R.~C.~G. and 
	{Chekhtman}, A. and {Chiang}, J. and {Claus}, R. and {Conrad}, J. and 
	{Cutini}, S. and {D'Ammando}, F. and {de Palma}, F. and {Dermer}, C.~D. and 
	{Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Favuzzi}, C. and 
	{Fegan}, S.~J. and {Ferrara}, E.~C. and {Focke}, W.~B. and {Fukazawa}, Y. and 
	{Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and 
	{Germani}, S. and {Giglietto}, N. and {Giroletti}, M. and {Godfrey}, G. and 
	{Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Hayashida}, M. and 
	{Hou}, X. and {Iyyani}, S. and {Jackson}, M.~S. and {Kocevski}, D. and 
	{Kuss}, M. and {Larsson}, J. and {Larsson}, S. and {Longo}, F. and 
	{Loparco}, F. and {Lundman}, C. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and 
	{Mizuno}, T. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and 
	{Murgia}, S. and {Nuss}, E. and {Nymark}, T. and {Ohno}, M. and 
	{Omodei}, N. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and 
	{Racusin}, J.~L. and {Rain{\`o}}, S. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Roth}, M. and {Ryde}, F. and {Sanchez}, D.~A. and 
	{Sgr{\`o}}, C. and {Siskind}, E.~J. and {Spandre}, G. and {Spinelli}, P. and 
	{Stamatikos}, M. and {Tibaldo}, L. and {Tinivella}, M. and {Usher}, T.~L. and 
	{Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and 
	{Vitale}, V. and {Waite}, A.~P. and {Winer}, B.~L. and {Wood}, K.~S. and 
	{Burgess}, J.~M. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and 
	{Connaughton}, V. and {Fishman}, G. and {Fitzpatrick}, G. and 
	{Foley}, S. and {Gruber}, D. and {Kippen}, R.~M. and {Kouveliotou}, C. and 
	{Jenke}, P. and {McBreen}, S. and {McGlynn}, S. and {Meegan}, C. and 
	{Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R. and {Tierney}, D. and 
	{von Kienlin}, A. and {Wilson-Hodge}, C. and {Xiong}, S. and 
	{Pe'er}, A.},
    title = "{GRB110721A: An Extreme Peak Energy and Signatures of the Photosphere}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1207.6109},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB110721A, radiation mechanisms: thermal},
     year = 2012,
    month = oct,
   volume = 757,
      eid = {L31},
    pages = {L31},
      doi = {10.1088/2041-8205/757/2/L31},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...757L..31A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ryde2011,
   author = {{Ryde}, F. and {Pe'er}, A. and {Nymark}, T. and {Axelsson}, M. and 
	{Moretti}, E. and {Lundman}, C. and {Battelino}, M. and {Bissaldi}, E. and 
	{Chiang}, J. and {Jackson}, M.~S. and {Larsson}, S. and {Longo}, F. and 
	{McGlynn}, S. and {Omodei}, N.},
    title = "{Observational evidence of dissipative photospheres in gamma-ray bursts}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1103.0708},
 primaryClass = "astro-ph.HE",
 keywords = {radiation mechanisms: thermal, gamma-ray burst: general},
     year = 2011,
    month = aug,
   volume = 415,
    pages = {3693-3705},
      doi = {10.1111/j.1365-2966.2011.18985.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.415.3693R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Burgess2011,
   author = {{Burgess}, J.~M. and {Preece}, R.~D. and {Baring}, M.~G. and 
	{Briggs}, M.~S. and {Connaughton}, V. and {Guiriec}, S. and 
	{Paciesas}, W.~S. and {Meegan}, C.~A. and {Bhat}, P.~N. and 
	{Bissaldi}, E. and {Chaplin}, V. and {Diehl}, R. and {Fishman}, G.~J. and 
	{Fitzpatrick}, G. and {Foley}, S. and {Gibby}, M. and {Giles}, M. and 
	{Goldstein}, A. and {Greiner}, J. and {Gruber}, D. and {van der Horst}, A.~J. and 
	{von Kienlin}, A. and {Kippen}, M. and {Kouveliotou}, C. and 
	{McBreen}, S. and {Rau}, A. and {Tierney}, D. and {Wilson-Hodge}, C.
	},
    title = "{Constraints on the Synchrotron Shock Model for the Fermi GRB 090820A Observed by Gamma-Ray Burst Monitor}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1107.6024},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, gamma-ray burst: individual: GRB 090820A, gamma rays: stars, methods: data analysis, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2011,
    month = nov,
   volume = 741,
      eid = {24},
    pages = {24},
      doi = {10.1088/0004-637X/741/1/24},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...741...24B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Panaitescu2017,
   author = {{Panaitescu}, A.},
    title = "{Seven-year Collection of Well-monitored Fermi-LAT Gamma-Ray Burst Afterglows}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1605.09367},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: nonthermal, relativistic processes, shock waves},
     year = 2017,
    month = mar,
   volume = 837,
      eid = {13},
    pages = {13},
      doi = {10.3847/1538-4357/837/1/13},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...837...13P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2006,
   author = {{Zhang}, B. and {Fan}, Y.~Z. and {Dyks}, J. and {Kobayashi}, S. and 
	{M{\'e}sz{\'a}ros}, P. and {Burrows}, D.~N. and {Nousek}, J.~A. and 
	{Gehrels}, N.},
    title = "{Physical Processes Shaping Gamma-Ray Burst X-Ray Afterglow Light Curves: Theoretical Implications from the Swift X-Ray Telescope Observations}",
  journal = {\apj},
   eprint = {astro-ph/0508321},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves},
     year = 2006,
    month = may,
   volume = 642,
    pages = {354-370},
      doi = {10.1086/500723},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..354Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nousek2006,
   author = {{Nousek}, J.~A. and {Kouveliotou}, C. and {Grupe}, D. and {Page}, K.~L. and 
	{Granot}, J. and {Ramirez-Ruiz}, E. and {Patel}, S.~K. and {Burrows}, D.~N. and 
	{Mangano}, V. and {Barthelmy}, S. and {Beardmore}, A.~P. and 
	{Campana}, S. and {Capalbi}, M. and {Chincarini}, G. and {Cusumano}, G. and 
	{Falcone}, A.~D. and {Gehrels}, N. and {Giommi}, P. and {Goad}, M.~R. and 
	{Godet}, O. and {Hurkett}, C.~P. and {Kennea}, J.~A. and {Moretti}, A. and 
	{O'Brien}, P.~T. and {Osborne}, J.~P. and {Romano}, P. and {Tagliaferri}, G. and 
	{Wells}, A.~A.},
    title = "{Evidence for a Canonical Gamma-Ray Burst Afterglow Light Curve in the Swift XRT Data}",
  journal = {\apj},
   eprint = {astro-ph/0508332},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
     year = 2006,
    month = may,
   volume = 642,
    pages = {389-400},
      doi = {10.1086/500724},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..389N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kumar2009,
   author = {{Kumar}, P. and {Barniol Duran}, R.},
    title = "{On the generation of high-energy photons detected by the Fermi Satellite from gamma-ray bursts}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0905.2417},
 primaryClass = "astro-ph.HE",
 keywords = {radiation mechanisms: non-thermal , methods: analytical , gamma-rays: bursts , gamma-rays: theory},
     year = 2009,
    month = nov,
   volume = 400,
    pages = {L75-L79},
      doi = {10.1111/j.1745-3933.2009.00766.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.400L..75K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kumar2010,
   author = {{Kumar}, P. and {Barniol Duran}, R.},
    title = "{External forward shock origin of high-energy emission for three gamma-ray bursts detected by Fermi}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0910.5726},
 primaryClass = "astro-ph.HE",
 keywords = {radiation mechanisms: non-thermal, methods: analytical, methods: numerical, gamma-ray burst: individual: GRB080916C, gamma-ray burst: individual: GRB090510, gamma-ray burst: individual: GRB090902B},
     year = 2010,
    month = nov,
   volume = 409,
    pages = {226-236},
      doi = {10.1111/j.1365-2966.2010.17274.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.409..226K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghisellini2010,
   author = {{Ghisellini}, G. and {Ghirlanda}, G. and {Nava}, L. and {Celotti}, A.
	},
    title = "{GeV emission from gamma-ray bursts: a radiative fireball?}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0910.2459},
 primaryClass = "astro-ph.HE",
 keywords = {radiation mechanisms: non-thermal, gamma-rays: bursts, gamma-rays: theory, X-rays: general},
     year = 2010,
    month = apr,
   volume = 403,
    pages = {926-937},
      doi = {10.1111/j.1365-2966.2009.16171.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.403..926G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Meszaros2002,
   author = {{M{\'e}sz{\'a}ros}, P. and {Ramirez-Ruiz}, E. and {Rees}, M.~J. and 
	{Zhang}, B.},
    title = "{X-Ray-rich Gamma-Ray Bursts, Photospheres, and Variability}",
  journal = {\apj},
   eprint = {astro-ph/0205144},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
     year = 2002,
    month = oct,
   volume = 578,
    pages = {812-817},
      doi = {10.1086/342611},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...578..812M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Peer2006b,
   author = {{Pe'er}, A. and {M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
    title = "{The Observable Effects of a Photospheric Component on GRB and XRF Prompt Emission Spectrum}",
  journal = {\apj},
   eprint = {astro-ph/0510114},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Plasmas, Radiation Mechanisms: Nonthermal},
     year = 2006,
    month = may,
   volume = 642,
    pages = {995-1003},
      doi = {10.1086/501424},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..995P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Piran1999,
   author = {{Piran}, T.},
    title = "{Gamma-ray bursts and the fireball model}",
  journal = {\physrep},
   eprint = {astro-ph/9810256},
     year = 1999,
    month = jun,
   volume = 314,
    pages = {575-667},
      doi = {10.1016/S0370-1573(98)00127-6},
   adsurl = {http://adsabs.harvard.edu/abs/1999PhR...314..575P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Asano2013,
   author = {{Asano}, K. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Photon and neutrino spectra of time-dependent photospheric models of gamma-ray bursts}",
  journal = {\jcap},
archivePrefix = "arXiv",
   eprint = {1308.3563},
 primaryClass = "astro-ph.HE",
     year = 2013,
    month = sep,
   volume = 9,
      eid = {008},
    pages = {008},
      doi = {10.1088/1475-7516/2013/09/008},
   adsurl = {http://adsabs.harvard.edu/abs/2013JCAP...09..008A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Peer2007,
   author = {{Pe'er}, A. and {Ryde}, F. and {Wijers}, R.~A.~M.~J. and {M{\'e}sz{\'a}ros}, P. and 
	{Rees}, M.~J.},
    title = "{A New Method of Determining the Initial Size and Lorentz Factor of Gamma-Ray Burst Fireballs Using a Thermal Emission Component}",
  journal = {\apjl},
   eprint = {astro-ph/0703734},
 keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Plasmas, Radiation Mechanisms: Nonthermal, Radiation Mechanisms: Thermal},
     year = 2007,
    month = jul,
   volume = 664,
    pages = {L1-L4},
      doi = {10.1086/520534},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...664L...1P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hascoet2013,
   author = {{Hasco{\"e}t}, R. and {Daigne}, F. and {Mochkovitch}, R.},
    title = "{Prompt thermal emission in gamma-ray bursts}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1302.0235},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: thermal, radiation mechanisms: non-thermal, shock waves, magnetic reconnection},
     year = 2013,
    month = mar,
   volume = 551,
      eid = {A124},
    pages = {A124},
      doi = {10.1051/0004-6361/201220023},
   adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...551A.124H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Peer2017,
   author = {{Pe'Er}, A. and {Ryde}, F.},
    title = "{Photospheric emission in gamma-ray bursts}",
  journal = {International Journal of Modern Physics D},
archivePrefix = "arXiv",
   eprint = {1603.05058},
 primaryClass = "astro-ph.HE",
 keywords = {Gamma-rays bursts, hydrodynamics, radiation mechanism: nonthermal, radiation mechanism: thermal, gamma-ray sources, gamma-ray bursts, Radiation gas dynamics, Relativistic fluid dynamics, Radiative processes solar radiation},
     year = 2017,
   volume = 26,
      eid = {1730018-296},
    pages = {1730018-296},
      doi = {10.1142/S021827181730018X},
   adsurl = {http://adsabs.harvard.edu/abs/2017IJMPD..2630018P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Planck2016,
   author = {{Planck Collaboration} and {Ade}, P.~A.~R. and {Aghanim}, N. and 
	{Arnaud}, M. and {Ashdown}, M. and {Aumont}, J. and {Baccigalupi}, C. and 
	{Banday}, A.~J. and {Barreiro}, R.~B. and {Bartlett}, J.~G. and et al.},
    title = "{Planck 2015 results. XIII. Cosmological parameters}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1502.01589},
 keywords = {cosmology: observations, cosmology: theory, cosmic background radiation, cosmological parameters},
     year = 2016,
    month = sep,
   volume = 594,
      eid = {A13},
    pages = {A13},
      doi = {10.1051/0004-6361/201525830},
   adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...594A..13P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dai1998,
   author = {{Dai}, Z.~G. and {Lu}, T.},
    title = "{Gamma-ray burst afterglows: effects of radiative corrections and non-uniformity of the surrounding medium}",
  journal = {\mnras},
   eprint = {astro-ph/9806305},
 keywords = {RADIATION MECHANISMS: NON-THERMAL, GAMMA-RAYS: BURSTS},
     year = 1998,
    month = jul,
   volume = 298,
    pages = {87-92},
      doi = {10.1046/j.1365-8711.1998.01681.x},
   adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.298...87D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dai2001,
   author = {{Dai}, Z.~G. and {Cheng}, K.~S.},
    title = "{Afterglow Emission from Highly Collimated Jets with Flat Electron Spectra: Application to the GRB 010222 Case?}",
  journal = {\apjl},
   eprint = {astro-ph/0105055},
 keywords = {Gamma Rays: Bursts, Relativity, Shock Waves},
     year = 2001,
    month = sep,
   volume = 558,
    pages = {L109-L112},
      doi = {10.1086/323566},
   adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...558L.109D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Chevalier2000,
   author = {{Chevalier}, R.~A. and {Li}, Z.-Y.},
    title = "{Wind Interaction Models for Gamma-Ray Burst Afterglows: The Case for Two Types of Progenitors}",
  journal = {\apj},
   eprint = {astro-ph/9908272},
 keywords = {Gamma Rays: Bursts, Stars: Mass Loss, Stars: Supernovae: General},
     year = 2000,
    month = jun,
   volume = 536,
    pages = {195-212},
      doi = {10.1086/308914},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...536..195C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gao2013,
   author = {{Gao}, H. and {Lei}, W.-H. and {Zou}, Y.-C. and {Wu}, X.-F. and 
	{Zhang}, B.},
    title = "{A complete reference of the analytical synchrotron external shock models of gamma-ray bursts}",
  journal = {\nar},
archivePrefix = "arXiv",
   eprint = {1310.2181},
 primaryClass = "astro-ph.HE",
     year = 2013,
    month = dec,
   volume = 57,
    pages = {141-190},
      doi = {10.1016/j.newar.2013.10.001},
   adsurl = {http://adsabs.harvard.edu/abs/2013NewAR..57..141G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Spruit2001,
   author = {{Spruit}, H.~C. and {Daigne}, F. and {Drenkhahn}, G.},
    title = "{Large scale magnetic fields and their dissipation in GRB fireballs}",
  journal = {\aap},
   eprint = {astro-ph/0004274},
 keywords = {GAMMA-RAY BURSTS, MAGNETIC FIELDS, RADIATION MECHANISMS: NONTHERMAL, SHOCK WAVES},
     year = 2001,
    month = apr,
   volume = 369,
    pages = {694-705},
      doi = {10.1051/0004-6361:20010131},
   adsurl = {http://adsabs.harvard.edu/abs/2001A%26A...369..694S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Lyutikov2003,
   author = {{Lyutikov}, M. and {Blandford}, R.},
    title = "{Gamma Ray Bursts as Electromagnetic Outflows}",
  journal = {ArXiv Astrophysics e-prints},
   eprint = {astro-ph/0312347},
 keywords = {Astrophysics},
     year = 2003,
    month = dec,
   adsurl = {http://adsabs.harvard.edu/abs/2003astro.ph.12347L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Zhang2009,
   author = {{Zhang}, B. and {Pe'er}, A.},
    title = "{Evidence of an Initially Magnetically Dominated Outflow in GRB 080916C}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0904.2943},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: bursts, gamma rays: observations, gamma rays: theory, plasmas, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
     year = 2009,
    month = aug,
   volume = 700,
    pages = {L65-L68},
      doi = {10.1088/0004-637X/700/2/L65},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...700L..65Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Abbott2017,
   author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and 
	{Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and 
	{Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
    title = "{Gravitational Waves and Gamma-Rays from a Binary Neutron Star Merger: GW170817 and GRB 170817A}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1710.05834},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, gamma-ray burst: general, gravitational waves },
     year = 2017,
    month = oct,
   volume = 848,
      eid = {L13},
    pages = {L13},
      doi = {10.3847/2041-8213/aa920c},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848L..13A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Peer2015,
   author = {{Pe'er}, A. and {Barlow}, H. and {O'Mahony}, S. and {Margutti}, R. and 
	{Ryde}, F. and {Larsson}, J. and {Lazzati}, D. and {Livio}, M.
	},
    title = "{Hydrodynamic Properties of Gamma-Ray Burst Outflows Deduced from the Thermal Component}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1507.00873},
 primaryClass = "astro-ph.HE",
 keywords = {gamma rays: stars, hydrodynamics, methods: data analysis, radiation mechanisms: thermal, radiative transfer},
     year = 2015,
    month = nov,
   volume = 813,
      eid = {127},
    pages = {127},
      doi = {10.1088/0004-637X/813/2/127},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...813..127P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ryde2009,
   author = {{Ryde}, F. and {Pe'er}, A.},
    title = "{Quasi-blackbody Component and Radiative Efficiency of the Prompt Emission of Gamma-ray Bursts}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0811.4135},
 keywords = {gamma rays: bursts, gamma rays: observations, gamma rays: theory, radiation mechanisms: thermal},
     year = 2009,
    month = sep,
   volume = 702,
    pages = {1211-1229},
      doi = {10.1088/0004-637X/702/2/1211},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...702.1211R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Racusin2011,
   author = {{Racusin}, J.~L. and {Oates}, S.~R. and {Schady}, P. and {Burrows}, D.~N. and 
	{de Pasquale}, M. and {Donato}, D. and {Gehrels}, N. and {Koch}, S. and 
	{McEnery}, J. and {Piran}, T. and {Roming}, P. and {Sakamoto}, T. and 
	{Swenson}, C. and {Troja}, E. and {Vasileiou}, V. and {Virgili}, F. and 
	{Wanderman}, D. and {Zhang}, B.},
    title = "{Fermi and Swift Gamma-ray Burst Afterglow Population Studies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1106.2469},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma rays: general, X-rays: bursts},
     year = 2011,
    month = sep,
   volume = 738,
      eid = {138},
    pages = {138},
      doi = {10.1088/0004-637X/738/2/138},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...738..138R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhao2011,
   author = {{Zhao}, X.-H. and {Li}, Z. and {Bai}, J.-M.},
    title = "{The Bulk Lorentz Factors of Fermi-LAT Gamma Ray Bursts}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1005.5229},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general},
     year = 2011,
    month = jan,
   volume = 726,
      eid = {89},
    pages = {89},
      doi = {10.1088/0004-637X/726/2/89},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...726...89Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Abdo2009b,
   author = {{Abdo}, A.~A. and {Ackermann}, M. and {Arimoto}, M. and {Asano}, K. and 
	{Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Band}, D.~L. and {Barbiellini}, G. and et al.},
    title = "{Fermi Observations of High-Energy Gamma-Ray Emission from GRB 080916C}",
  journal = {Science},
     year = 2009,
    month = mar,
   volume = 323,
    pages = {1688},
      doi = {10.1126/science.1169101},
   adsurl = {http://adsabs.harvard.edu/abs/2009Sci...323.1688A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lithwick2001,
   author = {{Lithwick}, Y. and {Sari}, R.},
    title = "{Lower Limits on Lorentz Factors in Gamma-Ray Bursts}",
  journal = {\apj},
   eprint = {astro-ph/0011508},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Relativity},
     year = 2001,
    month = jul,
   volume = 555,
    pages = {540-545},
      doi = {10.1086/321455},
   adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...555..540L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Abdo2009c,
   author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and 
	{Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Barbiellini}, G. and {Baring}, M.~G. and et al.},
    title = "{A limit on the variation of the speed of light arising from quantum gravity effects}",
  journal = {\nat},
archivePrefix = "arXiv",
   eprint = {0908.1832},
 primaryClass = "astro-ph.HE",
     year = 2009,
    month = nov,
   volume = 462,
    pages = {331-334},
      doi = {10.1038/nature08574},
   adsurl = {http://adsabs.harvard.edu/abs/2009Natur.462..331A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fenimore1993,
   author = {{Fenimore}, E.~E. and {Epstein}, R.~I. and {Ho}, C.},
    title = "{The escape of 100 MeV photons from cosmological gamma-ray bursts}",
  journal = {\aaps},
 keywords = {Cosmology, Gamma Ray Astronomy, Gamma Ray Bursts, Photons, Astronomical Spectroscopy, Emission Spectra, Photosphere, Relativistic Particles},
     year = 1993,
    month = jan,
   volume = 97,
    pages = {59-62},
   adsurl = {http://adsabs.harvard.edu/abs/1993A%26AS...97...59F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Baring1997,
   author = {{Baring}, M.~G. and {Harding}, A.~K.},
    title = "{The Escape of High-Energy Photons from Gamma-Ray Bursts}",
  journal = {\apj},
   eprint = {astro-ph/9711217},
 keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Relativity, Stars: Neutron},
     year = 1997,
    month = dec,
   volume = 491,
    pages = {663-686},
      doi = {10.1086/304982},
   adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...491..663B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Santana2014,
   author = {{Santana}, R. and {Barniol Duran}, R. and {Kumar}, P.},
    title = "{Magnetic Fields in Relativistic Collisionless Shocks}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1309.3277},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: analytical, radiation mechanisms: non-thermal},
     year = 2014,
    month = apr,
   volume = 785,
      eid = {29},
    pages = {29},
      doi = {10.1088/0004-637X/785/1/29},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...785...29S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Goldstein2013,
   author = {{Goldstein}, A. and {Preece}, R.~D. and {Mallozzi}, R.~S. and 
	{Briggs}, M.~S. and {Fishman}, G.~J. and {Kouveliotou}, C. and 
	{Paciesas}, W.~S. and {Burgess}, J.~M.},
    title = "{The BATSE 5B Gamma-Ray Burst Spectral Catalog}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1311.7135},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: data analysis },
     year = 2013,
    month = oct,
   volume = 208,
      eid = {21},
    pages = {21},
      doi = {10.1088/0067-0049/208/2/21},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJS..208...21G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{GW170817,
   author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and 
	{Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and 
	{Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
    title = "{Gravitational Waves and Gamma-Rays from a Binary Neutron Star Merger: GW170817 and GRB 170817A}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1710.05834},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, gamma-ray burst: general, gravitational waves},
     year = 2017,
    month = oct,
   volume = 848,
      eid = {L13},
    pages = {L13},
      doi = {10.3847/2041-8213/aa920c},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848L..13A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Katz1994,
   author = {{Katz}, J.~I.},
    title = "{Low-frequency spectra of gamma-ray bursts}",
  journal = {\apjl},
   eprint = {astro-ph/9312034},
 keywords = {Electron Energy, Energy Distribution, Energy Spectra, Gamma Ray Bursts, Low Frequencies, Relativistic Plasmas, Shock Waves, Particle Acceleration, Stochastic Processes, Synchrotron Radiation},
     year = 1994,
    month = sep,
   volume = 432,
    pages = {L107-L109},
      doi = {10.1086/187523},
   adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...432L.107K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Gonzalez2003,
   author = {{Gonz{\'a}lez}, M.~M. and {Dingus}, B.~L. and {Kaneko}, Y. and 
	{Preece}, R.~D. and {Dermer}, C.~D. and {Briggs}, M.~S.},
    title = "{A {$\gamma$}-ray burst with a high-energy spectral component inconsistent with the synchrotron shock model}",
  journal = {\nat},
     year = 2003,
    month = aug,
   volume = 424,
    pages = {749-751},
      doi = {10.1038/nature01869},
   adsurl = {http://adsabs.harvard.edu/abs/2003Natur.424..749G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm2012,
   author = {{Uhm}, Z.~L. and {Zhang}, B. and {Hasco{\"e}t}, R. and {Daigne}, F. and 
	{Mochkovitch}, R. and {Park}, I.~H.},
    title = "{Dynamics and Afterglow Light Curves of Gamma-Ray Burst Blast Waves with a Long-lived Reverse Shock}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1208.2347},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, shock waves },
     year = 2012,
    month = dec,
   volume = 761,
      eid = {147},
    pages = {147},
      doi = {10.1088/0004-637X/761/2/147},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...761..147U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Tang2015,
   author = {{Tang}, Q.-W. and {Peng}, F.-K. and {Wang}, X.-Y. and {Tam}, P.-H.~T.
	},
    title = "{Measuring the Bulk Lorentz Factors of Gamma-ray Bursts with Fermi}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1412.3342},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, methods: data analysis, radiation mechanisms: non-thermal},
     year = 2015,
    month = jun,
   volume = 806,
      eid = {194},
    pages = {194},
      doi = {10.1088/0004-637X/806/2/194},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...806..194T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gompertz2018,
   author = {{Gompertz}, B.~P. and {Fruchter}, A.~S. and {Pe'er}, A.},
    title = "{The Environments of the Most Energetic Gamma-Ray Bursts}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1802.07730},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2018,
    month = feb,
   adsurl = {http://adsabs.harvard.edu/abs/2018arXiv180207730G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sari1997,
   author = {{Sari}, R. and {Piran}, T.},
    title = "{Variability in Gamma-Ray Bursts: A Clue}",
  journal = {\apj},
   eprint = {astro-ph/9701002},
 keywords = {Subjectheadings: gamma rays: bursts, Hydrodynamics, Relativity, Shock Waves},
     year = 1997,
    month = aug,
   volume = 485,
    pages = {270-273},
      doi = {10.1086/304428},
   adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...485..270S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Maxham2011,
   author = {{Maxham}, A. and {Zhang}, B.-B. and {Zhang}, B.},
    title = "{Is GeV emission from Gamma-Ray Bursts of external shock origin?}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1101.0144},
 primaryClass = "astro-ph.HE",
 keywords = {shock waves, gamma-ray burst: general, gamma-ray burst: individual: 080916C, gamma-ray burst: individual: 090510, gamma-ray burst: individual: 090902B, gamma-ray burst: individual: 090926A},
     year = 2011,
    month = jul,
   volume = 415,
    pages = {77-82},
      doi = {10.1111/j.1365-2966.2011.18648.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.415...77M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{ZhangBB2011,
   author = {{Zhang}, B.-B. and {Zhang}, B. and {Liang}, E.-W. and {Fan}, Y.-Z. and 
	{Wu}, X.-F. and {Pe'er}, A. and {Maxham}, A. and {Gao}, H. and 
	{Dong}, Y.-M.},
    title = "{A Comprehensive Analysis of Fermi Gamma-ray Burst Data. I. Spectral Components and the Possible Physical Origins of LAT/GBM GRBs}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1009.3338},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general},
     year = 2011,
    month = apr,
   volume = 730,
      eid = {141},
    pages = {141},
      doi = {10.1088/0004-637X/730/2/141},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...730..141Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yassine2017,
   author = {{Yassine}, M. and {Piron}, F. and {Mochkovitch}, R. and {Daigne}, F.
	},
    title = "{Time evolution of the spectral break in the high-energy extra component of GRB 090926A}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1705.03384},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: individual: GRB 090926A, radiation mechanisms: non-thermal},
     year = 2017,
    month = oct,
   volume = 606,
      eid = {A93},
    pages = {A93},
      doi = {10.1051/0004-6361/201630353},
   adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...606A..93Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{3FGL2015,
   author = {{Acero}, F. and {Ackermann}, M. and {Ajello}, M. and {Albert}, A. and 
	{Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and 
	{Barbiellini}, G. and {Bastieri}, D. and {Belfiore}, A. and 
	{Bellazzini}, R. and {Bissaldi}, E. and {Blandford}, R.~D. and 
	{Bloom}, E.~D. and {Bogart}, J.~R. and {Bonino}, R. and {Bottacini}, E. and 
	{Bregeon}, J. and {Britto}, R.~J. and {Bruel}, P. and {Buehler}, R. and 
	{Burnett}, T.~H. and {Buson}, S. and {Caliandro}, G.~A. and 
	{Cameron}, R.~A. and {Caputo}, R. and {Caragiulo}, M. and {Caraveo}, P.~A. and 
	{Casandjian}, J.~M. and {Cavazzuti}, E. and {Charles}, E. and 
	{Chaves}, R.~C.~G. and {Chekhtman}, A. and {Cheung}, C.~C. and 
	{Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and 
	{Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Conrad}, J. and 
	{Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {DeKlotz}, M. and 
	{de Palma}, F. and {Desiante}, R. and {Digel}, S.~W. and {Di Venere}, L. and 
	{Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Favuzzi}, C. and 
	{Fegan}, S.~J. and {Ferrara}, E.~C. and {Finke}, J. and {Franckowiak}, A. and 
	{Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and 
	{Gasparrini}, D. and {Giebels}, B. and {Giglietto}, N. and {Giommi}, P. and 
	{Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and 
	{Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and 
	{Guillemot}, L. and {Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and 
	{Hays}, E. and {Hewitt}, J.~W. and {Hill}, A.~B. and {Horan}, D. and 
	{Iafrate}, G. and {Jogler}, T. and {J{\'o}hannesson}, G. and 
	{Johnson}, R.~P. and {Johnson}, A.~S. and {Johnson}, T.~J. and 
	{Johnson}, W.~N. and {Kamae}, T. and {Kataoka}, J. and {Katsuta}, J. and 
	{Kuss}, M. and {La Mura}, G. and {Landriu}, D. and {Larsson}, S. and 
	{Latronico}, L. and {Lemoine-Goumard}, M. and {Li}, J. and {Li}, L. and 
	{Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and 
	{Lubrano}, P. and {Madejski}, G.~M. and {Massaro}, F. and {Mayer}, M. and 
	{Mazziotta}, M.~N. and {McEnery}, J.~E. and {Michelson}, P.~F. and 
	{Mirabal}, N. and {Mizuno}, T. and {Moiseev}, A.~A. and {Mongelli}, M. and 
	{Monzani}, M.~E. and {Morselli}, A. and {Moskalenko}, I.~V. and 
	{Murgia}, S. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and 
	{Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Ormes}, J.~F. and 
	{Paneque}, D. and {Panetta}, J.~H. and {Perkins}, J.~S. and 
	{Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and 
	{Racusin}, J.~L. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and 
	{Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Rochester}, L.~S. and 
	{Romani}, R.~W. and {Salvetti}, D. and {S{\'a}nchez-Conde}, M. and 
	{Saz Parkinson}, P.~M. and {Schulz}, A. and {Siskind}, E.~J. and 
	{Smith}, D.~A. and {Spada}, F. and {Spandre}, G. and {Spinelli}, P. and 
	{Stephens}, T.~E. and {Strong}, A.~W. and {Suson}, D.~J. and 
	{Takahashi}, H. and {Takahashi}, T. and {Tanaka}, Y. and {Thayer}, J.~G. and 
	{Thayer}, J.~B. and {Thompson}, D.~J. and {Tibaldo}, L. and 
	{Tibolla}, O. and {Torres}, D.~F. and {Torresi}, E. and {Tosti}, G. and 
	{Troja}, E. and {Van Klaveren}, B. and {Vianello}, G. and {Winer}, B.~L. and 
	{Wood}, K.~S. and {Wood}, M. and {Zimmer}, S. and {Fermi-LAT Collaboration}
	},
    title = "{Fermi Large Area Telescope Third Source Catalog}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1501.02003},
 primaryClass = "astro-ph.HE",
 keywords = {catalogs, gamma rays: general},
     year = 2015,
    month = jun,
   volume = 218,
      eid = {23},
    pages = {23},
      doi = {10.1088/0067-0049/218/2/23},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJS..218...23A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Scargle2013,
   author = {{Scargle}, J.~D. and {Norris}, J.~P. and {Jackson}, B. and {Chiang}, J.
	},
    title = "{Studies in Astronomical Time Series Analysis. VI. Bayesian Block Representations}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1207.5578},
 primaryClass = "astro-ph.IM",
 keywords = {methods: data analysis, methods: statistical },
     year = 2013,
    month = feb,
   volume = 764,
      eid = {167},
    pages = {167},
      doi = {10.1088/0004-637X/764/2/167},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...764..167S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Beloborodov2010,
   author = {{Beloborodov}, A.~M.},
    title = "{Collisional mechanism for gamma-ray burst emission}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0907.0732},
 primaryClass = "astro-ph.HE",
 keywords = {plasmas, radiation mechanisms: non-thermal, radiation mechanisms: thermal, radiative transfer, scattering, gamma-rays: bursts, theory, relativity},
     year = 2010,
    month = sep,
   volume = 407,
    pages = {1033-1047},
      doi = {10.1111/j.1365-2966.2010.16770.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.407.1033B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Vurm2011,
   author = {{Vurm}, I. and {Beloborodov}, A.~M. and {Poutanen}, J.},
    title = "{Gamma-Ray Bursts from Magnetized Collisionally Heated Jets}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1104.0394},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general, gamma rays: general, radiation mechanisms: non-thermal},
     year = 2011,
    month = sep,
   volume = 738,
      eid = {77},
    pages = {77},
      doi = {10.1088/0004-637X/738/1/77},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...738...77V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Arnaud1996,
   author = {{Arnaud}, K.~A.},
    title = "{XSPEC: The First Ten Years}",
booktitle = {Astronomical Data Analysis Software and Systems V},
     year = 1996,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 101,
   editor = {{Jacoby}, G.~H. and {Barnes}, J.},
    pages = {17},
   adsurl = {http://adsabs.harvard.edu/abs/1996ASPC..101...17A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bernardini2007,
   author = {{Bernardini}, M.~G. and {Bianco}, C.~L. and {Caito}, L. and 
	{Dainotti}, M.~G. and {Guida}, R. and {Ruffini}, R.},
    title = "{GRB 970228 and a class of GRBs with an initial spikelike emission}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0709.0651},
 keywords = {gamma rays: bursts, black hole physics, stars: binaries: general, galaxies: halos},
     year = 2007,
    month = oct,
   volume = 474,
    pages = {L13-L16},
      doi = {10.1051/0004-6361:20078300},
   adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...474L..13B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Caito2009,
   author = {{Caito}, L. and {Bernardini}, M.~G. and {Bianco}, C.~L. and 
	{Dainotti}, M.~G. and {Guida}, R. and {Ruffini}, R.},
    title = "{GRB060614: a ``fake'' short GRB from a merging binary system}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0810.4855},
 keywords = {gamma rays: bursts, black hole physics, binaries: general, galaxies: halos},
     year = 2009,
    month = may,
   volume = 498,
    pages = {501-507},
      doi = {10.1051/0004-6361/200810676},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...498..501C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}






